Learning Dynamics in Memristor-Based Equilibrium Propagation

Memristor-based in-memory computing has emerged as a promising paradigm to overcome the constraints of the von Neumann bottleneck and the memory wall by enabling fully parallelisable and energy-efficient vector-matrix multiplications. We investigate the effect of nonlinear, memristor-driven weight updates on the convergence behaviour of neural networks trained with equilibrium propagation (EqProp). Six memristor models were characterised by their voltage-current hysteresis and integrated into the EBANA framework for evaluation on two benchmark classification tasks. EqProp can achieve robust convergence under nonlinear weight updates, provided that memristors exhibit a sufficiently wide resistance range of at least an order of magnitude.

==> data/hysteresis/biolek_1.csv <==
V,I
-0.0,-0.0
-0.025130095443337476,-4.569108262424996e-05
-0.05024431817976955,-9.128612012061935e-05
-0.07532680552793272,-0.00013665632389099278
-0.10036171485121488,-0.00018167520600174264
-0.12533323356430423,-0.00022621998970121185
-0.15022558912075706,-0.00027017292551415723
-0.17502305897527604,-0.00031342248061150437
-0.199709980514407,-0.0003558643749474686
-0.22427076094938114,-0.0003974024444370597
-0.24868988716485474,-0.0004379493187515725
-0.2729519355173252,-0.0004774269086686221
-0.2970415815770349,-0.0005157667048932661
-0.3209436098072095,-0.0005529098965040343
-0.34464292317451706,-0.0005888073224010009
-0.3681245526846779,-0.0006234192731742654
-0.39137366683720237,-0.0006567151636046436
-0.41437558099328414,-0.0006886730975801195
-0.4371157666509328,-0.0007192793476625584
-0.4595798606214878,-0.000748527771023974
-0.4817536741017152,-0.0007764191821772516
-0.5036232016357608,-0.0008029607010519539
-0.5251746299612957,-0.0008281650927065469
-0.546394346734269,-0.0008520501125021794
-0.5672689491267565,-0.0008746378680428322
-0.587785252292473,-0.0008959542067356093
-0.6079302976946054,-0.0009160281355362086
-0.6276913612907005,-0.0009348912773821805
-0.6470559615694442,-0.0009525773670189976
-0.6660118674342517,-0.0009691217874080715
-0.6845471059286886,-0.0009845611466716665
-0.7026499697988492,-0.0009989328945644647
-0.7203090248879068,-0.0010122749767438775
-0.7375131173581739,-0.0010246255246143597
-0.7542513807361038,-0.001036022578215449
-0.7705132427757891,-0.0010465038394788808
-0.7862884321366188,-0.0010561064531676065
-0.8015669848708765,-0.0010648668129012169
-0.8163392507171839,-0.0010728203898428487
-0.8305958991958126,-0.0010800015818493822
-0.844327925502015,-0.0010864435811494865
-0.8575266561936522,-0.001092178258895288
-0.8701837546695256,-0.0010972360652180024
-0.8822912264349533,-0.001101645943692915
-0.8938414241512638,-0.0011054352593739632
-0.9048270524660196,-0.0011086297397841836
-0.9152411726209174,-0.0011112534284387662
-0.925077206834458,-0.0011133286506276392
-0.934328942456612,-0.0011148759912915104
-0.9429905358928644,-0.0011159142848881439
-0.9510565162951535,-0.001116460617165087
-0.9585217890173758,-0.0011165303387337257
-0.9653816388332739,-0.0011161370902814877
-0.9716317329146739,-0.001115292839169822
-0.9772681235681935,-0.001114007927051928
-0.9822872507286886,-0.001112291128013561
-0.986685944207868,-0.001110149716600603
-0.9904614256966512,-0.0011075895449563946
-0.9936113105200084,-0.001104615128157844
-0.9961336091431724,-0.001101229736718959
-0.9980267284282716,-0.0010974354951296967
-0.9992894726405892,-0.0010932334852215304
-0.9999210442038161,-0.0010886238531021802
-0.9999210442038161,-0.0010836059183821792
-0.9992894726405892,-0.0010781782844256715
-0.9980267284282716,-0.001072338948395813
-0.9961336091431725,-0.0010660854099290484
-0.9936113105200084,-0.0010594147773589971
-0.9904614256966512,-0.0010523238705156582
-0.986685944207868,-0.001044809319244626
-0.9822872507286887,-0.0010368676569193996
-0.9772681235681935,-0.0010284954083530462
-0.971631732914674,-0.0010196891716492452
-0.965381638833274,-0.0010104456936632145
-0.958521789017376,-0.0010007619388670186
-0.9510565162951536,-0.000990635151528629
-0.9429905358928645,-0.0009800629112179035
-0.9343289424566121,-0.0009690431817440807
-0.925077206834458,-0.0009575743537076816
-0.9152411726209176,-0.0009456552809147375
-0.9048270524660197,-0.000933285310953226
-0.8938414241512639,-0.0009204643102711577
-0.8822912264349535,-0.0009071926841237869
-0.8701837546695257,-0.000893471391775011
-0.8575266561936524,-0.0008793019573464169
-0.8443279255020152,-0.000864686476707835
-0.8305958991958127,-0.0008496276207970153
-0.816339250717184,-0.0008341286357442768
-0.8015669848708765,-0.0008181933401619563
-0.786288432136619,-0.0008018261199391507
-0.7705132427757893,-0.0007850319208606187
-0.754251380736104,-0.0007678162393455909
-0.7375131173581742,-0.0007501851115783112
-0.720309024887907,-0.0007321451012780556
-0.7026499697988492,-0.0007137032863325578
-0.6845471059286888,-0.0006948672444956527
-0.6660118674342517,-0.0006756450383278085
-0.6470559615694446,-0.0006560451995372741
-0.6276913612907009,-0.0006360767128599523
-0.6079302976946056,-0.0006157489995979604
-0.5877852522924736,-0.0005950719009201433
-0.5672689491267564,-0.0005740556610126056
-0.5463943467342696,-0.0005527109101536075
-0.5251746299612956,-0.0005310486477748068
-0.5036232016357609,-0.0005090802255599022
-0.4817536741017152,-0.0004868173306219514
-0.459579860621488,-0.0004642719687921598
-0.43711576665093327,-0.00044145644804543925
-0.4143755809932843,-0.00041838336208160204
-0.3913736668372028,-0.0003950655740754915
-0.36812455268467814,-0.00037151620060459355
-0.34464292317451745,-0.00034774859575867253
-0.3209436098072097,-0.00032377633543256823
-0.29704158157703536,-0.00029961320180050546
-0.27295193551732544,-0.0002752731679679233
-0.24868988716485524,-0.000250770382794973
-0.224270760949381,-0.00022611915588429115
-0.19970998051440705,-0.00020133394272449164
-0.17502305897527676,-0.00017642932997986123
-0.15022558912075712,-0.00015142002091608387
-0.12533323356430454,-0.00012632082095130026
-0.10036171485121498,-0.00010114662332145001
-0.07532680552793304,-7.591239484867325e-05
-0.05024431817976966,-5.06331618013978e-05
-0.025130095443337813,-2.5323995834756214e-05
-1.2246467991473532e-16,-1.2340818430757947e-19
0.025130095443337126,2.5323705188284724e-05
0.05024431817976942,5.064304653257285e-05
0.07532680552793235,7.595947935351586e-05
0.10036171485121428,0.00010127447451895403
0.12533323356430384,0.00012658953366481877
0.15022558912075643,0.00015190620459744897
0.1750230589752761,0.00017722609697201202
0.1997099805144064,0.00020255089834469796
0.2242707609493812,0.0002278823907004846
0.24868988716485457,0.00025322246756347085
0.2729519355173252,0.00027857315180335933
0.2970415815770347,0.00030393661425947747
0.3209436098072095,0.00032931519331317043
0.34464292317451684,0.00035471141555041863
0.3681245526846775,0.00038012801766949464
0.39137366683720215,0.00040556796980349696
0.41437558099328364,0.0004310345004450504
0.43711576665093266,0.0004565311231806293
0.45957986062148737,0.00048206166546522865
0.481753674101715,0.0005076302996950015
0.5036232016357604,0.000533241576866446
0.5251746299612958,0.0005589004631465258
0.5463943467342686,0.0005846123797193643
0.5672689491267565,0.0006103832463229294
0.587785252292473,0.0006362195289442726
0.607930297694605,0.000662128292205924
0.6276913612907004,0.0006881172570501875
0.647055961569444,0.0007141948644143595
0.6660118674342514,0.0007403703456902842
0.6845471059286884,0.00076665380087875
0.7026499697988491,0.0007930562854861405
0.7203090248879066,0.000819589907371072
0.7375131173581737,0.0008462679349370391
0.7542513807361035,0.0008731049182886548
0.7705132427757888,0.0009001168252305839
0.7862884321366186,0.0009273211942976403
0.8015669848708764,0.0009547373073716691
0.8163392507171839,0.000982386384877757
0.8305958991958122,0.0010102918070739276
0.8443279255020147,0.0010384793655732153
0.8575266561936521,0.0010669775499877682
0.8701837546695256,0.00109581787549003
0.882291226434953,0.0011250352581818922
0.8938414241512636,0.0011546684464941372
0.9048270524660194,0.0011847605184624691
0.9152411726209172,0.0012153594567153765
0.925077206834458,0.001246518815455198
0.9343289424566118,0.0012782984967353917
0.9429905358928643,0.001310765657086311
0.9510565162951535,0.0013439957702155903
0.958521789017376,0.0013780738773636007
0.9653816388332738,0.0014130960642634786
0.9716317329146739,0.0014491712129780494
0.9772681235681934,0.0014864230887416292
0.9822872507286887,0.0015249928370912823
0.9866859442078679,0.0015650419860530596
0.9904614256966512,0.0016067560733241957
0.9936113105200084,0.0016503490511043206
0.9961336091431724,0.0016960686639634864
0.9980267284282716,0.0017442030512568394
0.9992894726405892,0.0017950888996664076
0.9999210442038161,0.001849121569651624
0.9999210442038161,0.0019067677502733198
0.9992894726405892,0.0019685813712157513
0.9980267284282716,0.002035223733643636
0.9961336091431725,0.0021074891317411307
0.9936113105200084,0.0021863376473593332
0.9904614256966512,0.0022729373358483045
0.9866859442078681,0.002368718700506018
0.9822872507286887,0.002475445167830319
0.9772681235681937,0.0025953041396321376
0.971631732914674,0.0027310238279009197
0.9653816388332741,0.0028860207248927374
0.958521789017376,0.0030645794141905113
0.9510565162951539,0.003272056341887949
0.9429905358928644,0.0035150730550219085
0.9343289424566119,0.0038016034623138063
0.9250772068344583,0.004140728609770216
0.915241172620918,0.004541578886148342
0.9048270524660199,0.005010582222035289
0.8938414241512637,0.005545800403576416
0.8822912264349535,0.006127878999499801
0.8701837546695258,0.006711219964590386
0.8575266561936528,0.007226802360732541
0.844327925502015,0.007608177850518263
0.8305958991958129,0.007827239666713125
0.8163392507171842,0.007903210100599401
0.8015669848708772,0.007878178118848259
0.7862884321366194,0.007790876295574576
0.7705132427757896,0.0076673080258184
0.754251380736104,0.007522452566082875
0.7375131173581746,0.007364349285085199
0.7203090248879075,0.007197207143391167
0.702649969798849,0.007023237341967533
0.684547105928689,0.0068436315406722745
0.6660118674342518,0.006659063679654499
0.647055961569445,0.006469944110575008
0.6276913612907002,0.006276548294840686
0.6079302976946057,0.006079082397880449
0.5877852522924734,0.005877717039682499
0.5672689491267572,0.005672604848204966
0.5463943467342697,0.005463889687303615
0.525174629961296,0.005251711554192183
0.503623201635761,0.005036209195797585
0.4817536741017161,0.004817521507700043
0.4595798606214885,0.004595788274575034
0.43711576665093255,0.004371150549537622
0.4143755809932844,0.004143750832662952
0.3913736668372025,0.003913733136170064
0.3681245526846787,0.003681242984644049
0.3446429231745184,0.0034464273773929686
0.3209436098072098,0.0032094347283192037
0.29704158157703503,0.0029704147921526696
0.272951935517326,0.0027295185822084436
0.24868988716485535,0.00248689828272779
0.22427076094938156,0.0022427071576463973
0.1997099805144072,0.001997099456923296
0.17502305897527687,0.0017502303211448939
0.15022558912075767,0.001502255684867435
0.12533323356430465,0.0012533321790101936
0.10036171485121509,0.0010036170325189464
0.0753268055279336,0.0007532679734627031
0.05024431817977022,0.000502443129691046
0.025130095443338822,0.00025130092915749626
2.4492935982947064e-16,2.449293355658832e-18
-0.025130095443337445,-0.0002513009295385938
-0.05024431817976885,-0.000491330666340105
-0.07532680552793222,-0.000706076088233378
-0.1003617148512146,-0.000887855219464455
-0.12533323356430418,-0.0010355630040872134
-0.15022558912075631,-0.001152486204192127
-0.1750230589752755,-0.0012437547600971334
-0.19970998051440583,-0.0013146139013707962
-0.2242707609493811,-0.0013696188945873772
-0.24868988716485402,-0.0014124216398831285
-0.27295193551732466,-0.001445833374862734
-0.2970415815770337,-0.0014719771639437299
-0.3209436098072094,-0.0014924454794655573
-0.3446429231745171,-0.0015084333155963806
-0.36812455268467736,-0.0015208415935270207
-0.3913736668372012,-0.0015303543737639018
-0.41437558099328314,-0.001537495464914837
-0.43711576665093294,-0.0015426696440119124
-0.45957986062148726,-0.0015461926633315774
-0.4817536741017149,-0.0015483131728576559
-0.5036232016357599,-0.0015492288309248657
-0.5251746299612957,-0.0015490982293834162
-0.5463943467342685,-0.0015480497907896177
-0.5672689491267561,-0.0015461884613303047
-0.5877852522924722,-0.0015436007874614734
-0.6079302976946054,-0.0015403587980972534
-0.6276913612906999,-0.0015365229968759538
-0.6470559615694439,-0.0015321446858642376
-0.6660118674342507,-0.0015272677827758729
-0.684547105928688,-0.001521930251252518
-0.7026499697988493,-0.0015161652330362705
-0.7203090248879065,-0.001510001948521218
-0.7375131173581737,-0.0015034664158057407
-0.7542513807361031,-0.001496582026297077
-0.7705132427757893,-0.001489370005958477
-0.7862884321366185,-0.0014818497845946433
-0.8015669848708763,-0.001474039290541784
-0.8163392507171834,-0.001465955184331215
-0.8305958991958121,-0.0014576130420170359
-0.8443279255020147,-0.0014490274966699045
-0.8575266561936521,-0.0014402123448727666
-0.8701837546695251,-0.0014311806237858886
-0.8822912264349528,-0.001421944663384989
-0.8938414241512639,-0.0014125161177474025
-0.9048270524660194,-0.0014029059787135907
-0.9152411726209171,-0.0013931245748434065
-0.9250772068344577,-0.0013831815582855463
-0.9343289424566121,-0.0013730858819585026
-0.9429905358928643,-0.001362845769280328
-0.9510565162951535,-0.001352468678564815
-0.9585217890173756,-0.0013419612641079393
-0.9653816388332737,-0.0013313293359076364
-0.9716317329146738,-0.001320577819880951
-0.9772681235681934,-0.0013097107203560285
-0.9822872507286885,-0.0012987310865145887
-0.9866859442078679,-0.0012876409843376832
-0.9904614256966512,-0.001276441475459723
-0.9936113105200084,-0.0012651326041610929
-0.9961336091431724,-0.001253713393528214
-0.9980267284282716,-0.0012421818515838568
-0.9992894726405892,-0.0012305349879438814
-0.9999210442038161,-0.0012187688412951486
-0.9999210442038161,-0.001206878517720214
-0.9992894726405893,-0.0011948582396257388
-0.9980267284282716,-0.0011827014047718664
-0.9961336091431725,-0.0011704006546577217
-0.9936113105200084,-0.0011579479513016866
-0.9904614256966513,-0.0011453346612711832
-0.9866859442078684,-0.001132551645670892
-0.9822872507286889,-0.0011195893546944433
-0.9772681235681937,-0.0011064379252845513
-0.9716317329146742,-0.0010930872804302259
-0.9653816388332741,-0.001079527228655176
-0.9585217890173761,-0.0010657475623152277
-0.9510565162951536,-0.001051738153419571
-0.9429905358928645,-0.0010374890458149974
-0.9343289424566127,-0.0010229905427174444
-0.9250772068344586,-0.001008233288734387
-0.9152411726209173,-0.0009932083456882944
-0.90482705246602,-0.0009779072617193227
-0.8938414241512641,-0.0009623221333092001
-0.8822912264349536,-0.0009464456600232835
-0.8701837546695258,-0.0009302711919102463
-0.8575266561936523,-0.0009137927696263003
-0.8443279255020151,-0.0008970051574613381
-0.8305958991958134,-0.0008799038695371657
-0.8163392507171847,-0.0008624851895229082
-0.8015669848708772,-0.000844746184270316
-0.7862884321366195,-0.0008266847118130104
-0.7705132427757897,-0.000808299424200235
-0.7542513807361041,-0.0007895897656489426
-0.7375131173581753,-0.0007705559664999014
-0.7203090248879069,-0.0007511990334557502
-0.7026499697988491,-0.0007315207365633915
-0.6845471059286897,-0.000711523593381331
-0.6660118674342526,-0.0006912108507463696
-0.6470559615694451,-0.0006705864645245203
-0.6276913612907011,-0.0006496550776995502
-0.6079302976946058,-0.0006284219971201636
-0.5877852522924734,-0.0006068931691943024
-0.5672689491267566,-0.0005850751547871276
-0.546394346734269,-0.0005629751035484544
-0.5251746299612969,-0.0005406007278661563
-0.5036232016357619,-0.000517960276614599
-0.4817536741017162,-0.000495062508841761
-0.4595798606214886,-0.0004719166675152941
-0.4371157666509335,-0.0004485324534266237
-0.41437558099328453,-0.0004249199993330495
-0.39137366683720426,-0.0004010898444007523
-0.368124552684678,-0.00037705290899648557
-0.34464292317451684,-0.00035282046986248356
-0.32094360980721076,-0.00032840413569743703
-0.297041581577036,-0.000303815823156458
-0.2729519355173261,-0.00027906773327428507
-0.2486898871648555,-0.00025417232830862567
-0.22427076094938167,-0.00022914230899438688
-0.1997099805144073,-0.00020399059219432654
-0.17502305897527787,-0.00017873028892738117
-0.15022558912075692,-0.0001533746827524036
-0.12533323356430567,-0.00012793720848226471
-0.1003617148512161,-0.00010243143120092177
-0.07532680552793372,-7.687102555448621e-05
-0.05024431817977035,-5.12697552858644e-05
-0.02513009544333806,-2.564145298173766e-05
-3.6739403974420594e-16,-3.748588210236415e-19
0.025130095443337323,2.5640693454525697e-05
0.05024431817976784,5.127726518561232e-05
0.07532680552793299,7.691163452066572e-05
0.1003617148512136,0.0001025457387910749
0.12533323356430318,0.00012818155046606815
0.1502255891207562,0.00015382109450162064
0.1750230589752754,0.00017946646601526162
0.19970998051440483,0.00020511984840117494
0.22427076094938095,0.0002307835320050406
0.24868988716485477,0.0002564599334844115
0.27295193551732544,0.0002821516159884592
0.2970415815770336,0.0003078613103004133
0.3209436098072084,0.00033359193709759294
0.34464292317451617,0.0003593466304973659
0.36812455268467725,0.0003851287630732847
0.3913736668372003,0.00041094197254403603
0.41437558099328226,0.00043679019035931175
0.4371157666509328,0.000462677672431491
0.459579860621488,0.0004886090322907897
0.48175367410171555,0.0005145892769747241
0.5036232016357598,0.0005406238460011185
0.5251746299612948,0.000566718653818365
0.5463943467342683,0.0005928801361780123
0.567268949126756,0.0006191153009344198
0.5877852522924714,0.0006454317838453035
0.6079302976946038,0.0006718379100273971
0.6276913612907005,0.0006983427618149252
0.6470559615694444,0.0007249562538776787
0.6660118674342519,0.0007516892165828599
0.6845471059286878,0.0007785534887339968
0.7026499697988485,0.0008055620209952994
0.7203090248879065,0.0008327289915156347
0.7375131173581724,0.0008600699355090878
0.7542513807361025,0.0008876018908360345
0.770513242775788,0.0009153435619688819
0.786288432136619,0.0009433155051312396
0.8015669848708767,0.0009715403378817191
0.8163392507171833,0.001000042976990893
0.8305958991958121,0.0010288509091528877
0.8443279255020146,0.0010579944999078805
0.857526656193652,0.0010875073471609642
0.8701837546695246,0.0011174266869074484
0.8822912264349524,0.0011477938602665703
0.893841424151263,0.0011786548527502989
0.9048270524660197,0.001210060918935305
0.9152411726209178,0.001242069308471029
0.9250772068344576,0.0012747441127830515
0.9343289424566117,0.001308157256096344
0.9429905358928643,0.001342389659738719
0.9510565162951534,0.0013775326153924617
0.9585217890173753,0.0014136894114376473
0.9653816388332734,0.0014509772672962767
0.9716317329146735,0.001489529644434673
0.9772681235681936,0.0015294990203359071
0.9822872507286885,0.0015710602345515242
0.9866859442078679,0.0016144145455487286
0.9904614256966511,0.0016597945757392148
0.9936113105200084,0.0017074703728707933
0.9961336091431723,0.0017577568830547414
0.9980267284282714,0.0018110232197871465
0.9992894726405892,0.0018677042321796626
0.9999210442038161,0.0019283150348338729
0.9999210442038161,0.001993469375680677
0.9992894726405893,0.002063903005691577
0.9980267284282716,0.0021405036002228425
0.9961336091431725,0.0022243492958109313
0.9936113105200084,0.002316758580599442
0.9904614256966515,0.002419355134458337
0.9866859442078684,0.0025341522404394297
0.9822872507286889,0.002663662452766852
0.9772681235681934,0.002811038886980969
0.9716317329146742,0.002980253674413717
0.9653816388332741,0.0031763140603326893
0.9585217890173761,0.0034055009894288033
0.9510565162951538,0.0036755748379317583
0.9429905358928652,0.003995799370865089
0.9343289424566127,0.0043764356400890336
0.9250772068344586,0.004826984866144361
0.9152411726209181,0.005351936259750279
0.9048270524660192,0.005942634754503648
0.8938414241512642,0.006566041761200342
0.8822912264349536,0.007158485591806354
0.8701837546695259,0.00764071460768469
0.8575266561936524,0.007957625733321295
0.8443279255020161,0.00810803141611289
0.8305958991958136,0.00813143902057853
0.8163392507171848,0.008074145722805874
0.8015669848708773,0.007970120529285961
0.7862884321366185,0.007839472631182646
0.7705132427757898,0.007692955639065007
0.7542513807361042,0.0075360888165804645
0.7375131173581742,0.007371687453847824
0.720309024887907,0.0072012139113696895
0.7026499697988504,0.007025460025455266
0.6845471059286897,0.006844885078178576
0.6660118674342526,0.006659782684435399
0.6470559615694466,0.006470363618873609
0.6276913612907011,0.006276797292812362
0.6079302976946059,0.006079232746067273
0.5877852522924735,0.005877809387150914
0.5672689491267567,0.005672662542666528
0.5463943467342706,0.005463926345064318
0.525174629961297,0.005251735237572446
0.503623201635762,0.005036224750912962
0.4817536741017163,0.0048175318911567715
0.4595798606214903,0.004595795316916636
0.4371157666509336,0.0043711554006719945
0.41437558099328464,0.004143754225315753
0.3913736668372027,0.0039137355438229
0.3681245526846781,0.0036812447174845754
0.3446429231745186,0.003446428641374421
0.3209436098072109,0.003209435661983486
0.29704158157703614,0.002970415489880955
0.2729519355173262,0.0027295191090842934
0.2486898871648556,0.002486898684153747
0.22427076094938178,0.0022427074656390846
0.19970998051440741,0.001997099694280976
0.17502305897527623,0.0017502305042360383
0.15022558912075878,0.0015022558255150503
0.12533323356430578,0.0012533322857758373
0.10036171485121623,0.0010036171115833928
0.07532680552793385,0.0007532680292313685
0.05024431817977224,0.0005024431652085213
0.02513009544333818,0.0002513009463862937
4.898587196589413e-16,4.8985870420934034e-18


==> data/hysteresis/biolek_2.csv <==
V,I
-0.0,-0.0
-0.05651853448202453,-0.00010276097178549914
-0.11285638487348168,-0.0002048543379946786
-0.1688334447127339,-0.0003054565411880756
-0.22427076094938117,-0.00040377898897672054
-0.2789911060392292,-0.0004990874116633632
-0.3328195445229867,-0.0005907180413451016
-0.38558399227739654,-0.0006780898255570327
-0.4371157666509329,-0.0007607122837655957
-0.4872501257253323,-0.0008381890094797749
-0.5358267949789965,-0.0009102171621154294
-0.582690479668576,-0.0009765835454325453
-0.6276913612907006,-0.0010371580181493107
-0.6706855765367199,-0.0010918850308252906
-0.7115356772092853,-0.0011407740486055885
-0.7501110696304594,-0.0011838895264159755
-0.7862884321366189,-0.001221340977338416
-0.8199521093254524,-0.0012532735386079792
-0.8509944817946918,-0.0012798593098199665
-0.8793163101905562,-0.001301289625228264
-0.9048270524660195,-0.0013177683316361937
-0.9274451533346613,-0.0013295060762501044
-0.9470983049947442,-0.0013367155630609048
-0.9637236782900097,-0.0013396077083482442
-0.9772681235681935,-0.0013383886116941743
-0.9876883405951377,-0.001333257254469598
-0.9949510169813002,-0.0013244038396312459
-0.9990329346781247,-0.0013120086920332312
-0.9999210442038161,-0.001296241645233596
-0.9976125063612252,-0.0012772618475602603
-0.9921147013144779,-0.0012552179261764332
-0.9834452049953297,-0.0012302484527071228
-0.971631732914674,-0.0012024826576597135
-0.9567120515588304,-0.0011720413436284507
-0.9387338576538741,-0.0011390379494769936
-0.9177546256839813,-0.0011035797197418934
-0.8938414241512639,-0.0010657689357535904
-0.8670707011644901,-0.0010257041677043323
-0.8375280400421418,-0.0009834815102641977
-0.805307885711122,-0.0009391957683960729
-0.7705132427757895,-0.0008929415646770096
-0.7332553462225603,-0.0008448143445402346
-0.6936533058128053,-0.0007949112611981364
-0.651833725300879,-0.0007433319273594473
-0.6079302976946056,-0.0006901790259897982
-0.5620833778521305,-0.0006355587770920596
-0.5144395337815066,-0.0005795812616568127
-0.46515107807745854,-0.0005223606074633955
-0.41437558099328387,-0.0004640150442613551
-0.36227536670454624,-0.00040466683804144655
-0.30901699437494795,-0.00034444211566338326
-0.25477072568338266,-0.00028347059212031195
-0.1997099805144075,-0.00022188521327937312
-0.14401078255225216,-0.00015982172714229395
-0.08785119655074315,-9.741819661632738e-05
-0.031410759078128236,-3.481446656319674e-05
0.02513009544333757,2.78484024205135e-05
0.08159061156815768,9.044133761374505e-05
0.13779029068463822,0.00015287533850222415
0.19354946805085957,0.00021506723727538705
0.24868988716485416,0.00027693349209769786
0.3030352696327738,0.00033839004344032354
0.3564118787132506,0.0003993521637806097
0.4086490747363489,0.0004597342984966598
0.45957986062148776,0.0005194498956840543
0.5090414157503712,0.0005784112224927236
0.556875616488188,0.000636529165423394
0.6029295416890247,0.000693713011834
0.6470559615694443,0.0007498702096862751
0.6891138083873485,0.0008049061023112066
0.7289686274214113,0.0008587236346899663
0.7664930068093496,0.0009112230274369468
0.8015669848708764,0.0009623014143392099
0.834078433613171,0.001011852438962204
0.8639234171928352,0.0010597658054920832
0.8910065241883678,0.001105926778677508
0.9152411726209175,0.0011502156274997566
0.9365498867481923,0.0011925070071003919
0.954864544746643,0.0012326692736183782
0.9701265964901058,0.0012705637270567234
0.9822872507286885,0.001306043778281776
0.9913076310695065,0.0013389540379842124
0.9971589002606138,0.001369129328199753
0.999822352380809,0.001396393621186879
0.9992894726405893,0.0014205589165748778
0.9955619646030801,0.0014414240763233428
0.9886517447379141,0.0014587736488753738
0.9785809043254723,0.0014723767297308984
0.9653816388332741,0.0014819859263441096
0.9490961449902945,0.0014873365215391987
0.9297764858882512,0.0014881459621145486
0.9074844245411171,0.0014841138380938359
0.8822912264349535,0.0014749225625153497
0.8542774316992954,0.0014602390097998687
0.8235325976284277,0.0014397174188360991
0.7901550123756906,0.0014130039087296318
0.7542513807361034,0.0013797429813798279
0.7159364830218313,0.0013395863830142063
0.6753328081210253,0.001292204650761003
0.6325701619131247,0.0012373015626899408
0.587785252292474,0.0011746315237766078
0.541121252126876,0.001104019644488744
0.49272734154829245,0.0010253839029426063
0.44275823103890166,0.0009387583436181092
0.3913736668372033,0.0008443157969916244
0.3387379202452914,0.0007423881725903081
0.28501926246997616,0.000633482071864253
0.23038942667659143,0.0005182873843959149
0.175023058975276,0.0003976767558843856
0.11909716009487054,0.0002726943945496987
0.06279051952931326,0.00014453359686399672
0.0062831439655596935,1.4503531611148513e-05
-0.05024431817976974,-0.00011601293753810896
-0.10661115427525925,-0.00024557211000311225
-0.16263716519488383,-0.00037273192684667824
-0.21814324139654195,-0.0004961368445662215
-0.27295193551732555,-0.0006145684492772789
-0.32688802965494196,-0.0007269836507380016
-0.37977909552179984,-0.0008325382908074695
-0.4314560456809585,-0.0009305958423889487
-0.4817536741017141,-0.0010207227106822558
-0.5305111843067337,-0.0011026729115819636
-0.5775727034222673,-0.001176365484594421
-0.6227877804881122,-0.0012418579687954753
-0.6660118674342514,-0.0012993188072969483
-0.7071067811865474,-0.0013490008560942226
-0.745941145424182,-0.0013912174368080857
-0.782390810576588,-0.0014263217128693579
-0.8163392507171838,-0.0014546896485714276
-0.8476779360850827,-0.001476706446041298
-0.8763066800438636,-0.0014927561322145538
-0.9021339593682024,-0.0015032138574851846
-0.925077206834458,-0.0015084404377127408
-0.9450630751798046,-0.0015087786928244039
-0.9620276715860859,-0.0015045511855004984
-0.9759167619387472,-0.0014960590259818344
-0.986685944207868,-0.0014835814731275472
-0.9943007903969988,-0.0014673761211017504
-0.9987369566060175,-0.0014476795122154954
-0.9999802608561371,-0.0014247080583037449
-0.9980267284282716,-0.001398659185658977
-0.9928826045698137,-0.0013697126427846425
-0.9845643345292054,-0.0013380319272519828
-0.9730985109821267,-0.0013037657990658275
-0.9585217890173761,-0.0012670498545007574
-0.9408807689542257,-0.0012280081376171968
-0.9202318473658705,-0.0011867547677419659
-0.8966410367852361,-0.0011433955610755913
-0.8701837546695258,-0.0010980296240644639
-0.8409445822981693,-0.0010507508958518311
-0.8090169943749476,-0.0010016496174049421
-0.774503060198734,-0.0009508137060289577
-0.737513117358174,-0.0008983300159804901
-0.6981654189934728,-0.0008442854687110862
-0.6565857557529566,-0.0007887680397338882
-0.6129070536529766,-0.0007318675929886372
-0.5672689491267566,-0.0006736765576345816
-0.5198173426207096,-0.0006142904461926181
-0.47070393216533263,-0.0005538082166866349
-0.4200857284118063,-0.000492332484748171
-0.3681245526846796,-0.00042996959445176943
-0.3149865196553048,-0.00036682955889801803
-0.2608415062898986,-0.0003030258832615836
-0.20586260876988122,-0.00023867528421367903
-0.15022558912075867,-0.00017389732038012004
-0.09410831331851414,-0.0001088139488887843
-0.03769018266993611,-4.35490231818545e-05
0.01884843971540841,2.1772252798341946e-05
0.07532680552793122,8.703137093680556e-05
0.1315643590922828,0.00015214501781866054
0.1873813145857232,0.000217037114811463
0.24259923079540607,0.00028163124052636213
0.2970415815770336,0.0003458505179171001
0.35053432019125774,0.00040961749407136697
0.40290643571366147,0.0004728540103867938
0.45399049973954564,0.0005354810606476977
0.5036232016357598,0.0005974186342890153
0.5516458706284292,0.0006585855418441044
0.5979049830575194,0.0007188992192147318
0.6422526531765835,0.0007782755069641997
0.6845471059286892,0.0008366284003059854
0.7246531301870459,0.000893869764826081
0.7624425110114472,0.0009499090122222749
0.7977944395385704,0.0010046527294508346
0.8305958991958121,0.0010580042536252304
0.8607420270039432,0.0011098631837985948
0.8881364488135441,0.0011601248193742573
0.9126915874035024,0.0012086795133294259
0.9343289424566117,0.0012554119267260487
0.9529793415172185,0.0013002001691672896
0.968583161128631,0.0013429148080258354
0.981090517443334,0.0013834177275686996
0.9904614256966514,0.0014215608177636228
0.9966659280340299,0.0014571844719225462
0.9996841892832999,0.0014901158729239202
0.9995065603657316,0.0015201670502729453
0.9961336091431727,0.0015471326956921438
0.989576118602651,0.0015707877346048883
0.979855052384247,0.0015908846665042102
0.9670014877624352,0.0016071507109604087
0.9510565162951543,0.0016192848305401656
0.9320711124582112,0.0016269547501844698
0.9101059706849959,0.0016297941577538186
0.8852313113324554,0.0016274003552773238
0.8575266561936533,0.0016193327365207847
0.8270805742745629,0.0016051125928697554
0.7939903986478355,0.0015842248908198135
0.758361915288722,0.001556122808284949
0.7203090248879083,0.001520235941517306
0.6799533787224206,0.0014759831656527512
0.6374239897486897,0.0014227911028518413
0.5928568201610593,0.0013601189655029903
0.5463943467342691,0.0012874901386890807
0.4981851053394924,0.0012045302001701499
0.44838321609003384,0.0011110101377139379
0.39714789063478056,0.00100689236540119
0.34464292317451695,0.0008923758991901815
0.29103616682827343,0.0007679359522346851
0.23649899702372626,0.0006343525390726289
0.18120576362713717,0.0004927227226879865
0.125333233564304,0.0003444521011705434
0.06906002571440731,0.00019122303927825697
0.012566039883354092,3.4939807290726684e-05
-0.04396811831786523,-0.00012234621512006142
-0.10036171485121524,-0.00027841514618612897
-0.1564344650402295,-0.00043097349463519193
-0.21200710992205332,-0.0005779033285947035
-0.2669019893203743,-0.0007173757564443388
-0.32094360980720993,-0.00084792499398624
-0.3739592057377993,-0.0009684817137198387
-0.42577929156507155,-0.0010783681390248304
-0.47623820366793806,-0.0011772630257105557
-0.5251746299612963,-0.0012651473459366802
-0.57243212559459,-0.0013422413518894246
-0.6178596130903335,-0.0014089416795137713
-0.661311865323651,-0.0014657643537111362
-0.7026499697988472,-0.0015132968395808917
-0.7417417727387385,-0.0015521601330120928
-0.7784623015670228,-0.0015829804445128437
-0.8126941644330934,-0.001606369234869362
-0.8443279255020136,-0.0016229100491490307
-0.8732624548099206,-0.0016331505949301226
-0.8994052515663706,-0.0016375986799207925
-0.9226727398701146,-0.0016367208638664347
-0.9429905358928642,-0.001630942928659612
-0.9602936856769434,-0.0016206514964142394
-0.974526872786577,-0.0016061963144101796
-0.9856445951489979,-0.0015878928757991062
-0.9936113105200083,-0.0015660251589884554
-0.9984015501089749,-0.001540848352189057
-1.0,-0.0015125914886518768
-0.998401550108975,-0.0014814599580758449
-0.9936113105200085,-0.0014476378851602813
-0.9856445951489984,-0.0014112903810511277
-0.9745268727865772,-0.0013725656804650984
-0.9602936856769432,-0.0013315971789098521
-0.9429905358928646,-0.0012885053824912578
-0.9226727398701157,-0.0012433997787600873
-0.899405251566372,-0.0011963806320376858
-0.8732624548099203,-0.0011475407015518356
-0.8443279255020152,-0.001096966876161407
-0.8126941644330951,-0.001044741715897437
-0.7784623015670247,-0.000990944888257237
-0.7417417727387393,-0.0009356544862479568
-0.7026499697988493,-0.0008789482155357643
-0.6613118653236533,-0.0008209044395546304
-0.6178596130903358,-0.0007616030738269016
-0.5724321255945923,-0.0007011263237685966
-0.5251746299612956,-0.0006395592636112617
-0.4762382036679406,-0.000576990257506256
-0.42577929156507416,-0.0005135112271647925
-0.37395920573780195,-0.000449217773360609
-0.3209436098072093,-0.0003842091611715943
-0.26690198932037534,-0.00031858818090825926
-0.21200710992205613,-0.0002524608982638696
-0.15643446504023234,-0.00018593630835512883
-0.10036171485121458,-0.00011912590906076404
-0.043968118317864555,-5.214320948071684e-05
0.012566039883351214,1.4896810491961625e-05
0.06906002571440444,8.188241156843535e-05
0.12533323356430293,0.00014873383030621976
0.18120576362713783,0.00021538028350363164
0.23649899702372346,0.00028175068397303385
0.29103616682827066,0.00034777356036984786
0.34464292317451595,0.000413376969898755
0.39714789063477957,0.00047848840176418133
0.44838321609003123,0.0005430346690203446
0.4981851053394899,0.0006069417861988118
0.5463943467342682,0.0006701348297373834
0.5928568201610585,0.000732537777788967
0.637423989748689,0.0007940733254348724
0.6799533787224185,0.0008546626706414375
0.7203090248879063,0.0009142252654551265
0.7583619152887213,0.0009726785258972001
0.7939903986478348,0.001029937492757497
0.8270805742745614,0.0010859144339554186
0.8575266561936519,0.0011405183772884504
0.8852313113324549,0.0011936545601756673
0.9101059706849953,0.0012452237803780388
0.9320711124582107,0.001295121628598198
0.9510565162951534,0.0013432375803048124
0.9670014877624349,0.0013894539200958002
0.9798550523842467,0.0014336444674659192
0.9895761186026509,0.001475673068114057
0.9961336091431724,0.0015153918101743892
0.9995065603657315,0.0015526389204284885
0.9996841892832999,0.001587236292365621
0.9966659280340299,0.001618986596997496
0.9904614256966513,0.0016476699302151317
0.9810905174433342,0.0016730399595100756
0.9685831611286312,0.001694819551279163
0.95297934151722,0.001712695892002075
0.9343289424566121,0.0017263151678905445
0.9126915874035029,0.0017352769449885353
0.8881364488135446,0.0017391285029527595
0.8607420270039455,0.0017373595287759763
0.8305958991958127,0.0017293977778046767
0.7977944395385711,0.00171460656011563
0.7624425110114479,0.0016922852027597725
0.7246531301870491,0.001661673948675181
0.6845471059286913,0.0016219650336427576
0.6422526531765843,0.001572321855311665
0.5979049830575188,0.0015119081018666262
0.5516458706284302,0.0014399283062421202
0.5036232016357638,0.0013556803991572402
0.45399049973954664,0.0012586193620827447
0.40290643571366247,0.0011484290530159892
0.3505343201912588,0.0010250968945554272
0.297041581577038,0.0008889837870377246
0.24259923079540713,0.0007408799247607299
0.1873813145857243,0.000582036778673025
0.13156435909228215,0.0004141668305760078
0.07532680552793586,0.00023940579928667758
0.01884843971541129,6.023670648306848e-05


==> data/hysteresis/joglekar_1.csv <==
V,I
0.0,0.0
0.034550641374472266,4.292005139685996e-06
0.06906002571440578,8.582523045920537e-06
0.10348694525042251,1.2871887231906116e-05
0.13779029068463805,1.716043939305327e-05
0.17192910027940952,2.1448537631624877e-05
0.2058626087698813,2.5736564700361988e-05
0.23955029604192182,3.002493628618125e-05
0.27295193551732516,3.4314109355786935e-05
0.3060276421885007,3.860459058609894e-05
0.33873792024529137,4.2896944903775576e-05
0.371043710237051,4.719180415982409e-05
0.40290643571366264,5.1489875967362124e-05
0.4342880492898045,5.5791952733050054e-05
0.4651510780774583,6.009892091558571e-05
0.4954586684324075,6.441177054798126e-05
0.5251746299612956,6.873160506417024e-05
0.5542634787366939,7.305965147487561e-05
0.582690479668576,7.739727094266883e-05
0.6104216879816026,8.174596981183862e-05
0.6374239897486896,8.610741115515133e-05
0.6636651414324584,9.048342690692034e-05
0.6891138083873485,9.487603066012475e-05
0.7137396022764213,9.928743121476154e-05
0.7375131173581738,0.00010372004697533629
0.7604059656000308,0.00010817652130757259
0.782390810576588,0.00011265973897826666
0.8034414001121276,0.00011717284381797224
0.8235325976284275,0.00012171925776416123
0.8426404121604322,0.00012630270146300824
0.8607420270039435,0.00013092721663138094
0.8778158269611217,0.00013559719040745515
0.8938414241512637,0.00014031738194915266
0.90879968235604,0.00014509295157497096
0.9226727398701148,0.00014992949278248754
0.9354440308298673,0.00015483306752678372
0.9470983049947442,0.00015981024519529007
0.9576216459576222,0.00016486814577837454
0.967001487762435,0.00017001448780785088
0.9752266299092234,0.00017525764172024571
0.9822872507286886,0.00018060668940022016
0.9881749191102804,0.00018607149077447607
0.9928826045698137,0.00019166275846073716
0.9964046856445924,0.00019739214163348221
0.9987369566060175,0.00020327232045215873
0.9998766324816606,0.00020931711261353356
0.999822352380809,0.0002155415938434153
0.9985741811195098,0.00022196223444100394
0.9961336091431725,0.00022859705433948805
0.9925035507468237,0.00023546579955836797
0.9876883405951378,0.00024259014340671594
0.9816937285463989,0.00024999391636380537
0.9745268727865772,0.0002577033692267554
0.9661963312817148,0.00026574747488685
0.9567120515588304,0.0002741582749888568
0.9460853588275454,0.00028297127874960995
0.9343289424566121,0.00029222592236479355
0.9214568408214986,0.00030196609870386727
0.9074844245411171,0.000312240768344852
0.892428378123718,0.0003231046643519861
0.8763066800438637,0.00033461910439440596
0.8591385812742725,0.000346852924562533
0.8409445822981692,0.00035988354907299163
0.8217464086295903,0.0003737982081319937
0.8015669848708769,0.0003886953111554828
0.7804304073383299,0.0004046859719956137
0.758361915288722,0.0004218956629397761
0.735387860781016,0.00044046593865316037
0.7115356772092858,0.00046055610941027943
0.6868338465444083,0.0004823446375956639
0.6613118653236518,0.0005060298541667849
0.6350002094287609,0.0005318292963143154
0.6079302976946056,0.0005599764794047713
0.5801344543918495,0.000590713117734543
0.5516458706284304,0.000624273520205211
0.5224985647159494,0.0006608558527137699
0.49272734154829156,0.0007005718611433069
0.46236775104099215,0.0007433622260399202
0.4314560456809593,0.0007888591672526879
0.4000291372372654,0.0008361729359918558
0.36812455268467814,0.0008835799039684174
0.33578038939258076,0.0009281100614222227
0.30303526963277444,0.0009650939487835565
0.2699282944604963,0.0009878568659488452
0.23649899702372504,0.0009879201831332904
0.20278729535651277,0.0009561341252131378
0.16883344471273454,0.0008848380114897564
0.13467798949715276,0.0007703411223430802
0.10036171485121498,0.0006143798247136452
0.06592559795137831,0.0004236842336162736
0.031410759078128236,0.00020814809271586815
-0.003141587485879245,-2.111375319284532e-05
-0.03769018266993429,-0.00025295623705764146
-0.07219377188285998,-0.00047662061335705777
-0.1066111542752598,-0.0006818289380885888
-0.1409012319375822,-0.000859054494237518
-0.17502305897527565,-0.001000281302261007
-0.2089358904024118,-0.0011002294949563327
-0.24259923079540716,-0.0011575891229282152
-0.27597288264874553,-0.0011755228379755982
-0.3090169943749469,-0.0011609252572491273
-0.34169210789148324,-0.0011226457031460703
-0.3739592057378,-0.0010694968656303108
-0.4057797576661996,-0.0010088442613466987
-0.4371157666509322,-0.0009460512150869606
-0.4679298142605732,-0.000884580947831474
-0.4981851053394907,-0.0008264086425415172
-0.5278455119450659,-0.0007724809694046931
-0.556875616488188,-0.0007230973922536867
-0.5852407540255098,-0.0006781830429561402
-0.6129070536529763,-0.0006374668587700935
-0.6398414789511779,-0.0006005904263213448
-0.6660118674342514,-0.0005671707855917306
-0.6913869689552063,-0.0005368344462181138
-0.7159364830218308,-0.0005092341816605913
-0.7396310949786095,-0.00048405591119716487
-0.7624425110114473,-0.00046102011534004137
-0.7843434919334099,-0.0004398804111820917
-0.8053078857111216,-0.00042042079926772364
-0.8253106586929995,-0.00040245242652109457
-0.8443279255020147,-0.00038581031810417266
-0.8623369775573035,-0.0003703503052006506
-0.8793163101905561,-0.00035594624816708784
-0.8952456483248113,-0.00034248758454379384
-0.9101059706849955,-0.00032987719480707717
-0.9238795325112865,-0.0003180295611369494
-0.9365498867481923,-0.0003068691874683956
-0.9481019036840319,-0.0002963292478066692
-0.9585217890173756,-0.00028635043141074675
-0.9677971003288653,-0.00027687995639624915
-0.9759167619387472,-0.0002678707267039289
-0.9828710781323792,-0.00025928061075870335
-0.988651744737914,-0.00025107182327964856
-0.9932518590423394,-0.00024321039449826627
-0.9966659280340299,-0.00023566571347776613
-0.9988898749619699,-0.00022841013431428898
-0.9999210442038161,-0.0002214186357735975
-0.999758204436984,-0.00021466852641165707
-0.998401550108975,-0.0002081391884830954
-0.9958527012051858,-0.0002018118549934912
-0.9921147013144779,-0.00019566941513178925
-0.9871920139948193,-0.00018969624405562596
-0.9810905174433342,-0.00018387805361870605
-0.9738174974771292,-0.00017820176114563907
-0.9653816388332741,-0.00017265537379261052
-0.9557930147983301,-0.0001672278863959083
-0.945063075179805,-0.00016190919101629665
-0.9332046326338985,-0.0001566899966451459
-0.9202318473658705,-0.00015156175775608453
-0.9061602102212901,-0.00014651661057034268
-0.8910065241883683,-0.00014154731606038433
-0.874788884333453,-0.0001366472088494125
-0.8575266561936523,-0.0001318101512776459
-0.8392404526523819,-0.00012703049200303286
-0.8199521093254528,-0.00012230302858689239
-0.7996846584870907,-0.00011762297358601615
-0.7784623015670239,-0.0001129859237338489
-0.7563103802514727,-0.00010838783184598567
-0.733255346222561,-0.00010382498113066719
-0.7093247295722739,-9.929396162426994e-05
-0.684547105928689,-9.479164850587641e-05
-0.6589520623337175,-9.031518207462239e-05
-0.6325701619131247,-8.586194919929948e-05
-0.6054329073810019,-8.14295660721607e-05
-0.5775727034222684,-7.701586211850983e-05
-0.5490228179981329,-7.261886493083087e-05
-0.5198173426207094,-6.823678611125591e-05
-0.4899911516442369,-6.386800791937112e-05
-0.4595798606214885,-5.951107063394494e-05
-0.42861978377512855,-5.516466054735558e-05
-0.3971478906347812,-5.082759852044572e-05
-0.3652017618915887,-4.6498829033414225e-05
-0.3328195445229879,-4.2177409675285496e-05
-0.3000399062412762,-3.786250102058602e-05
-0.26690198932037584,-3.355335684720791e-05
-0.23344536385590609,-2.92493146541212e-05
-0.1997099805144072,-2.4949786441697783e-05
-0.16573612282812022,-2.06542497209682e-05
-0.13156435909228342,-1.63622387212178e-05
-0.09723549392240062,-1.2073335767980862e-05
-0.06279051952931326,-7.787162805738107e-06
-0.028270566770273516,-3.503373041511193e-06
0.006283143965558315,7.783573129133497e-07
0.04082935197850899,5.058337221165448e-06


==> data/hysteresis/joglekar_2.csv <==
V,I
0.0,0.0
0.0596548213901707,7.4105368186547454e-06
0.11909716009486973,1.4805513658896892e-05
0.1781152902642101,2.2174774617527956e-05
0.23649899702372468,2.95081188335969e-05
0.29404032523230395,3.679528137511866e-05
0.35053432019125896,4.402591176158195e-05
0.40577975766619995,5.11895491803367e-05
0.4595798606214878,5.827559346110084e-05
0.5117430001143449,6.527327088118717e-05
0.5620833778521306,7.217159388656098e-05
0.6104216879816026,7.895931383307776e-05
0.6565857557529564,8.56248658816039e-05
0.7004111507838062,9.215630522456003e-05
0.7417417727387392,9.854123388533318e-05
0.7804304073383297,0.00010476671742304314
0.8163392507171839,0.00011081919100215703
0.8493404002633165,0.00011668435446036515
0.8793163101905562,0.00012234705624234493
0.9061602102212899,0.00012779116637769302
0.9297764858882513,0.00013299943908757616
0.9500810191007717,0.00013795336612888674
0.967001487762435,0.00014263302265230676
0.9804776233729444,0.00014701690818974295
0.9904614256966512,0.00015108178642674454
0.996917333733128,0.0001548025286862185
0.999822352380809,0.0001581519675773028
0.9991661343425401,0.00016110076906635052
0.9949510169813002,0.00016361733331035055
0.9871920139948193,0.00016566773693884096
0.9759167619387474,0.00016721573202657577
0.961165421788852,0.00016822281966596278
0.9429905358928645,0.00016864841866135044
0.9214568408214986,0.0001684501521804722
0.896641036785236,0.00016758427686742642
0.8686315144381912,0.00016600627949255067
0.8375280400421418,0.00016367166512324419
0.8034414001121277,0.00016053695738939473
0.7664930068093498,0.00015656092498331749
0.7268144654869029,0.0001517060384071966
0.6845471059286888,0.00014594014665114652
0.6398414789511788,0.00013923834477212383
0.5928568201610593,0.00013158498060060153
0.5437604827787927,0.0001229757231218825
0.49272734154829156,0.00011341958846335828
0.4399391698559153,0.00010294079483488056
0.3855839922773965,9.158029902489832e-05
0.32985541485885295,7.939685842922969e-05
0.27295193551732544,6.646746819304331e-05
0.21507623701711376,5.288704596284974e-05
0.15643446504023142,3.8767278089371636e-05
0.09723549392239961,2.4234599246681694e-05
0.03769018266993498,9.427347544458886e-06
-0.02198937609250495,-5.507788374409303e-06
-0.08159061156815724,-2.0419844620694418e-05
-0.1409012319375826,-3.515794010546723e-05
-0.19970998051440683,-4.95756471142934e-05
-0.2578073882140595,-6.353510184911578e-05
-0.3149865196553043,-7.691060879492285e-05
-0.37104371023705035,-8.959154385071626e-05
-0.42577929156507266,-0.00010148442917073001
-0.4789983026447609,-0.00011251412781610423
-0.5305111843067338,-0.00012262417873239387
-0.580134454391849,-0.0001317763539777087
-0.6276913612907004,-0.00013994956504486677
-0.6730125135097731,-0.00014713827126884918
-0.7159364830218308,-0.00015335055135012657
-0.7563103802514716,-0.00015860599181633872
-0.793990398647835,-0.00016293352789845456
-0.8288423269047617,-0.00016636934725507783
-0.8607420270039438,-0.00016895493930261225
-0.889575876378338,-0.0001707353458426461
-0.9152411726209175,-0.0001717576444683325
-0.9376464992972355,-0.00017206967615873453
-0.9567120515588303,-0.0001717190130041944
-0.9723699203976764,-0.00017075215102100292
-0.9845643345292054,-0.00016921390600499882
-0.9932518590423393,-0.00016714698664304368
-0.998401550108975,-0.000164591717897928
-0.9999950652018582,-0.0001615858882969581
-0.9980267284282716,-0.00015816469657281123
-0.9925035507468237,-0.0001543607756300363
-0.9834452049953298,-0.00015020427466323383
-0.970883955818731,-0.00014572298316228077
-0.9548645447466431,-0.0001409424833249113
-0.9354440308298675,-0.00013588631994757738
-0.9126915874035031,-0.00013057617912505258
-0.8866882557005569,-0.0001250320690386095
-0.8575266561936523,-0.00011927249775778077
-0.8253106586929997,-0.00011331464434308313
-0.7901550123756906,-0.00010717452064631466
-0.7521849370641118,-0.00010086712209416272
-0.7115356772092852,-9.440656644298818e-05
-0.6683520201677937,-8.780622003896996e-05
-0.6227877804881126,-8.107881153644588e-05
-0.5750052520432796,-7.423653334292812e-05
-0.525174629961296,-6.729113129293269e-05
-0.4734734044123119,-6.025398322212286e-05
-0.42008572841180697,-5.3136167232835064e-05
-0.3652017618915879,-4.594852052369675e-05
-0.3090169943749485,-3.870168970923154e-05
-0.25173154866849745,-3.140617358761077e-05
-0.19354946805086082,-2.407235933198683e-05
-0.13467798949715332,-1.6710553087674663e-05
-0.0753268055279336,-9.331005957383855e-06
-0.01570731731182083,-1.9439363523461932e-06
0.04396811831786459,5.440450319498974e-06
0.10348694525042205,1.2811943664746711e-05
0.16263716519488297,2.01603110593686e-05
0.22120809279024634,2.7475280198552715e-05


==> data/hysteresis/linear_ion_drift_1.csv <==
V,I
0.0,0.0
0.04867544449561641,6.046639067778435e-06
0.09723549392239932,1.2086160626082123e-05
0.14556502677906144,1.8115051637052224e-05
0.19354946805086023,2.412979096221597e-05
0.24107506083303862,3.0126851740858584e-05
0.28802913601476915,3.610270363612636e-05
0.3343003793842607,4.205381494851252e-05
0.37977909552180106,4.797665459413569e-05
0.4243574678551218,5.386769394291826e-05
0.46792981426057334,5.97234085093475e-05
0.5103928376041531,6.554027948588357e-05
0.5516458706284302,7.131479510619101e-05
0.5915911146048103,7.704345182212193e-05
0.630133871185369,8.272275527466736e-05
0.6671827669045997,8.834922103479186e-05
0.7026499697988492,9.391937508502308e-05
0.7364513976299024,9.942975400670003e-05
0.7685069172190765,0.0001048769048306559
0.7987405344192648,0.00011025738450054388
0.8270805742745618,0.00011556775888764199
0.8534598509403648,0.00012080460128334582
0.8778158269611217,0.00012596449028009794
0.9000907615281238,0.0001310440069324724
0.9202318473658703,0.0001360397310665893
0.938191335922484,0.00014094823657674873
0.9539266505673935,0.00014576608551156641
0.9674004875279185,0.00015048982070587703
0.9785809043254721,0.00015511595665652515
0.9874413955017208,0.00015964096826626858
0.9939609554551797,0.0001640612769855606
0.9981241282392745,0.00016837323376050928
0.9999210442038161,0.00017257309803810644
0.9993474433930183,0.00017665701187502653
0.9964046856445924,0.00018062096792764945
0.9910997473659748,0.0001844607697459888
0.9834452049953297,0.00018817198232157125
0.9734592051865378,0.00019174987020495224
0.961165421788852,0.00019518931964988622
0.9465929997232093,0.00019848474006851482
0.9297764858882515,0.00020162993846533576
0.910755747259856,0.00020461795826692087
0.8895758763783381,0.00020744087079756167
0.8662870844473878,0.00021008950314591756
0.8409445822981692,0.00021255307968338067
0.813608449500787,0.00021481874504582059
0.7843434919334104,0.0002168709224407336
0.7532190881467202,0.0002186904402638206
0.720309024887907,0.00022025332830912384
0.6856913221741361,0.0002215291359984942
0.6494480483301841,0.0002224785485757265
0.6116651254287364,0.00022304995558838434
0.5724321255945912,0.00022317442952203505
0.531842058655667,0.00022275825038474084
0.4899911516442368,0.0002216715773676742
0.44697862067112126,0.0002197309740348333
0.40290643571366314,0.00021667199894593233
0.3578790788750968,0.00021210563143743915
0.3120032966884152,0.00020544858354439458
0.2653878470519405,0.00019581302106909894
0.21814324139654276,0.00018184040338405682
0.17038148269575754,0.00016148708285363973
0.12221579993988993,0.0001318833994266229
0.07376037970359937,8.974935740461771e-05
0.025130095443337813,3.3484568387827134e-05
-0.023559764833609453,-3.254661471975192e-05
-0.07219377188285998,-9.62901841321784e-05
-0.12065662887149786,-0.00014601986481345894
-0.16883344471273343,-0.00017915479774796946
-0.21661000643865674,-0.00019967429267525317
-0.2638730499653726,-0.00021219203381810111
-0.3105105286086121,-0.00021986931142485642
-0.35641187871325014,-0.00022457557003666874
-0.40146828176700144,-0.00022738553227164612
-0.4455729223768959,-0.00022892678057970912
-0.48862124149695424,-0.0002295772272747213
-0.5305111843067338,-0.00022957242764595485
-0.5711434421530907,-0.00022906427159735148
-0.6104216879816021,-0.0002281538734103767
-0.6482528046994906,-0.0002269105649068806
-0.6845471059286884,-0.0002253832072507156
-0.7192185486256844,-0.00022360713047615252
-0.7521849370641109,-0.00022160850993560905
-0.7833681176964781,-0.00021940719732178952
-0.8126941644330936,-0.00021701859498961257
-0.8400935538989419,-0.00021445492341150537
-0.8655013302530183,-0.00021172609493442737
-0.8888572591794051,-0.00020884032680130147
-0.9101059706849955,-0.0002058045781851447
-0.92919709036536,-0.00020262486634424885
-0.9460853588275453,-0.00019930649840177087
-0.9607307389866949,-0.00019585424334644475
-0.9730985109821264,-0.00019227246109293562
-0.9831593544878413,-0.00018856520030000577
-0.9908894182223386,-0.00018473627318542368
-0.9962703764929411,-0.00018078931321462553
-0.9992894726405892,-0.00017672781990548495
-0.9999395492821014,-0.00017255519384582556
-0.9982190652782118,-0.00016827476420771392
-0.9941320993871551,-0.00016388981045980936
-0.9876883405951379,-0.00015940357955672915
-0.9789030651466207,-0.00015481929957532952
-0.9677971003288657,-0.0001501401905395294
-0.9543967750966028,-0.00014536947300522408
-0.9387338576538744,-0.0001405103748490763
-0.9208454801410267,-0.0001355661366082448
-0.9007740506053984,-0.00013054001564435393
-0.8785671524643959,-0.00012543528934836636
-0.8542774316992954,-0.0001202552575592452
-0.8279624720472095,-0.00011500324433525522
-0.7996846584870907,-0.0001096825991901279
-0.7695110293434184,-0.00010429669788539306
-0.7375131173581746,-9.884894285364107e-05
-0.703766780107891,-9.334276331437011e-05
-0.6683520201677937,-8.778161513362373e-05
-0.631352795449378,-8.216898047028332e-05
-0.5928568201610598,-7.650836724520687e-05
-0.55295535686375,-7.080330846405137e-05
-0.5117430001143461,-6.505736142034169e-05
-0.46931745221003374,-5.9274106801924227e-05
-0.425779291565073,-5.3457147721240764e-05
-0.38123173426914975,-4.761010868772143e-05
-0.33578038939258087,-4.173663453896105e-05
-0.2895330086184797,-3.584038934611761e-05
-0.24259923079540838,-2.9925055308099262e-05
-0.19509032201612958,-2.3994331648562912e-05
-0.1471189118386382,-1.805193352947849e-05
-0.09879872627482619,-1.21015909950216e-05
-0.05024431817977022,-6.147047959815355e-06
-0.001570795680831026,-1.920612560632426e-07
0.047106450709641264,5.7596002451140985e-06
0.09567202165105743,1.1704156421773253e-05
0.14401078255225094,1.763781658096391e-05
0.19200813652151932,2.3556780010898993e-05
0.23955029604192077,2.9457236384076e-05
0.28652455272779775,3.533536598752017e-05


==> data/hysteresis/linear_ion_drift_2.csv <==
V,I
0.0,0.0
0.06279051952931336,7.800064537802902e-06
0.12533323356430423,1.5581348360860966e-05
0.1873813145857246,2.3331055584558018e-05
0.24868988716485474,3.1036331075331896e-05
0.30901699437494734,3.8684233325935434e-05
0.3681245526846779,4.6261706002487025e-05
0.4257792915650726,5.37555476613051e-05
0.4817536741017152,6.115237911018822e-05
0.5358267949789965,6.843860785831781e-05
0.587785252292473,7.560038906152788e-05
0.6374239897486896,8.26235823256601e-05
0.6845471059286886,8.949370368072139e-05
0.7289686274214114,9.619587198361739e-05
0.7705132427757891,0.00010271474894901281
0.8090169943749475,0.00010903447194895629
0.844327925502015,0.0001151385786662193
0.8763066800438635,0.00012100992263962687
0.9048270524660195,0.00012663057871041056
0.9297764858882513,0.0001319817373788228
0.9510565162951535,0.0001370435871268784
0.9685831611286311,0.00014179518387979166
0.9822872507286886,0.000146214306998065
0.9921147013144778,0.0001502773015586823
0.9980267284282716,0.00015395890725733268
1.0,0.00015723207512358957
0.9980267284282716,0.000160067774491693
0.9921147013144779,0.00016243479444497398
0.9822872507286887,0.0001642995464202602
0.9685831611286312,0.0001656258780246666
0.9510565162951536,0.00016637491261971
0.9297764858882515,0.00016650493512673588
0.9048270524660197,0.0001659713520548869
0.8763066800438637,0.00016472676313394942
0.8443279255020154,0.0001627211931688178
0.8090169943749475,0.0001599025455126446
0.7705132427757895,0.00015621735200983691
0.7289686274214118,0.00015161190662764002
0.6845471059286888,0.00014603387823792453
0.6374239897486899,0.00013943449743092755
0.5877852522924736,0.00013177139627793604
0.535826794978997,0.00012301214046190383
0.4817536741017156,0.00011313842163645156
0.4257792915650733,0.00010215076798721045
0.36812455268467814,9.007348311130437e-05
0.3090169943749475,7.695935015452493e-05
0.24868988716485524,6.289346982867051e-05
0.18738131458572502,4.799548649442931e-05
0.12533323356430454,3.241945674126457e-05
0.06279051952931403,1.6350783941237746e-05
5.66553889764798e-16,1.480329114805135e-19
-0.0627905195293129,-1.64063182465432e-05
-0.12533323356430343,-3.2636663594484054e-05
-0.18738131458572432,-4.84664725804576e-05
-0.24868988716485457,-6.368929994172945e-05
-0.3090169943749469,-7.812596332956883e-05
-0.3681245526846775,-9.163073712391158e-05
-0.42577929156507227,-0.00010409423626024234
-0.4817536741017146,-0.00011544318469287864
-0.535826794978996,-0.0001256376759668188
-0.587785252292473,-0.00013466674187780626
-0.6374239897486893,-0.00014254305817371294
-0.6845471059286884,-0.00014929749013956506
-0.7289686274214113,-0.00015497398678351976
-0.7705132427757888,-0.00015962513055950257
-0.8090169943749468,-0.0001633084782669477
-0.8443279255020147,-0.0001660837040185223
-0.8763066800438631,-0.00016801047714523235
-0.904827052466019,-0.00016914696828111166
-0.9297764858882511,-0.000169548864579499
-0.9510565162951535,-0.00016926877975268455
-0.968583161128631,-0.00016835595835141962
-0.9822872507286885,-0.00016685619088281032
-0.9921147013144778,-0.00016481187362779484
-0.9980267284282716,-0.00016226216257225637
-1.0,-0.00015924318396624712
-0.9980267284282716,-0.00015578827455548836
-0.992114701314478,-0.0001519282326983115
-0.9822872507286887,-0.0001476915677396686
-0.9685831611286315,-0.00014310473954267424
-0.9510565162951539,-0.0001381923833323166
-0.9297764858882516,-0.00013297751729009083
-0.9048270524660199,-0.00012748173190055455
-0.8763066800438638,-0.00012172536108627804
-0.8443279255020155,-0.00011572763582566259
-0.8090169943749476,-0.00010950682134053845
-0.7705132427757901,-0.00010308033914976512
-0.7289686274214121,-9.646487537103978e-05
-0.684547105928689,-8.967647665857304e-05
-0.6374239897486903,-8.273063511938272e-05
-0.5877852522924734,-7.564236347668138e-05
-0.5358267949789979,-6.842626165951973e-05
-0.4817536741017161,-6.109657590309789e-05
-0.4257792915650738,-5.366725135024505e-05
-0.3681245526846787,-4.6151979055409864e-05
-0.3090169943749485,-3.856423821047744e-05
-0.24868988716485535,-3.091733433807286e-05
-0.18738131458572468,-2.3224434133328292e-05
-0.12533323356430554,-1.5498597579480355e-05
-0.06279051952931415,-7.75280791600529e-06
-1.133107779529596e-15,-1.397995558168003e-19


==> data/hysteresis/mms_1.csv <==
V,I
0.0,0.0
0.02513009544333748,1.6753489544434474e-05
0.050244318179769556,3.349688891149035e-05
0.07532680552793274,5.022084166249286e-05
0.1003617148512149,6.691867859816532e-05
0.12533323356430426,8.359187900378601e-05
0.1502255891207571,0.00010026604050588348
0.17502305897527606,0.00011703628150314102
0.19970998051440703,0.00013419049053939284
0.2242707609493812,0.00015251269631072739
0.2486898871648548,0.00017386457392897883
0.2729519355173252,0.00020162005798896382
0.297041581577035,0.00023922142888537095
0.32094360980720954,0.00028688272694473956
0.34464292317451706,0.0003415658747930257
0.368124552684678,0.00040004528853457944
0.3913736668372024,0.0004602831205661338
0.4143755809932842,0.0005211744880689785
0.43711576665093294,0.0005821031710255113
0.45957986062148787,0.0006426862818397488
0.4817536741017153,0.0007026576483485142
0.5036232016357608,0.000761817122185172
0.5251746299612957,0.000820007661172979
0.5463943467342691,0.0008771038050449612
0.5672689491267565,0.0009330049389213235
0.5877852522924731,0.0009876307191202128
0.6079302976946055,0.0010409176045406703
0.6276913612907006,0.0010928160505874467
0.6470559615694443,0.0011432881643775854
0.6660118674342517,0.0011923057172677945
0.6845471059286887,0.00123984845166238
0.7026499697988492,0.0012859026377172568
0.7203090248879069,0.0013304598452132989
0.7375131173581739,0.001373515901733031
0.7542513807361039,0.0014150700124043749
0.7705132427757893,0.001455124019713308
0.7862884321366189,0.0014936817845890517
0.8015669848708766,0.0015307486722921663
0.816339250717184,0.0015663311286699176
0.8305958991958128,0.0016004363341330745
0.8443279255020151,0.001633071924287369
0.8575266561936523,0.0016642457675470005
0.8701837546695257,0.0016939657912882547
0.8822912264349533,0.0017222398491870234
0.8938414241512638,0.0017490756233410224
0.9048270524660196,0.0017744805556202184
0.9152411726209175,0.0017984618034302812
0.9250772068344582,0.0018210262157251792
0.9343289424566121,0.0018421803256765913
0.9429905358928645,0.0018619303569087492
0.9510565162951535,0.0018802822406457245
0.958521789017376,0.0018972416415013495
0.9653816388332739,0.0019128139899763205
0.971631732914674,0.0019270045200183335
0.9772681235681935,0.001939818310254438
0.9822872507286887,0.0019512603277247428
0.986685944207868,0.0019613354731371204
0.9904614256966513,0.0019700486268273126
0.9936113105200084,0.00197740469475089
0.9961336091431725,0.0019834086539557774
0.9980267284282716,0.0019880655970889046
0.9992894726405892,0.0019913807755802815
0.9999210442038161,0.0019933596412242426
0.9999210442038161,0.0019940078859425813
0.9992894726405892,0.0019933314795692234
0.9980267284282716,0.001991336705542349
0.9961336091431724,0.001988030194428582
0.9936113105200084,0.0019834189552361153
0.9904614256966512,0.0019775104045002302
0.986685944207868,0.0019703123931465046
0.9822872507286886,0.0019618332311546575
0.9772681235681935,0.0019520817100601392
0.9716317329146739,0.0019410671233417083
0.9653816388332739,0.0019287992847518488
0.9585217890173758,0.0019152885446532995
0.9510565162951535,0.001900545804429629
0.9429905358928644,0.0018845825290408917
0.934328942456612,0.001867410757797283
0.9250772068344579,0.0018490431134245342
0.9152411726209175,0.0018294928094948083
0.9048270524660195,0.0018087736562961273
0.8938414241512637,0.0017869000652121847
0.8822912264349533,0.0017638870516826968
0.8701837546695255,0.001739750236812515
0.8575266561936522,0.001714505847695481
0.844327925502015,0.0016881707165166287
0.8305958991958127,0.001660762278493883
0.8163392507171838,0.001632298568717797
0.8015669848708765,0.0016027982179453702
0.7862884321366188,0.001572280447401384
0.7705132427757889,0.0015407650626382127
0.7542513807361036,0.0015082724465025953
0.7375131173581739,0.0014748235512554897
0.7203090248879067,0.0014404398898888355
0.7026499697988489,0.0014051435266808753
0.6845471059286885,0.0013689570670295688
0.6660118674342513,0.0013319036466016866
0.6470559615694442,0.0012940069198332685
0.6276913612907002,0.0012552910478153517
0.6079302976946053,0.001215780685597202
0.5877852522924732,0.001175500968937612
0.5672689491267564,0.0011344775005332581
0.5463943467342688,0.0010927363357513614
0.5251746299612956,0.0010503039678918951
0.5036232016357606,0.0010072073130018425
0.4817536741017148,0.0009634736942595906
0.4595798606214876,0.0009191308259395534
0.4371157666509329,0.0008742067969515964
0.41437558099328387,0.0008287300539187841
0.39137366683720237,0.0007827293836955625
0.36812455268467775,0.0007362338951158411
0.3446429231745166,0.0006892729996033427
0.32094360980720926,0.0006418763903202334
0.2970415815770345,0.0005940740210950716
0.2729519355173246,0.0005458960928779971
0.24868988716485438,0.0004973730621807009
0.224270760949381,0.00044853565276713946
0.19970998051440705,0.0003994148100907974
0.17502305897527587,0.00035004163103729896
0.15022558912075668,0.00030044733578707346
0.1253332335643041,0.00025066326304245716
0.10036171485121453,0.0002007208620942487
0.07532680552793215,0.00015065167858444958
0.050244318179769216,0.00010048733753344216
0.02513009544333737,5.0259528152463646e-05
1.2246467991473532e-16,2.449259603526389e-19
-0.02513009544333757,-5.025940072614999e-05
-0.05024431817976986,-0.00010048656486355707
-0.07532680552793279,-0.0001506485488316009
-0.10036171485121517,-0.00020070977531917622
-0.12533323356430473,-0.0002506265988360617
-0.1502255891207573,-0.0003003313628215814
-0.1750230589752765,-0.00034968702472455677
-0.19970998051440725,-0.000398363935677681
-0.2242707609493812,-0.00044553650318679904
-0.24868988716485502,-0.0004893017232367116
-0.27295193551732566,-0.0005262446024008653
-0.2970415815770351,-0.0005528820674415836
-0.3209436098072099,-0.0005689595083572558
-0.34464292317451767,-0.0005774746811451488
-0.3681245526846783,-0.0005816131858525723
-0.3913736668372026,-0.0005833732776063586
-0.4143755809932841,-0.0005838206577972479
-0.43711576665093305,-0.0005835327915467022
-0.45957986062148815,-0.0005828542572409814
-0.4817536741017154,-0.0005820133852839853
-0.5036232016357611,-0.0005811729725763367
-0.5251746299612962,-0.0005804532232342594
-0.5463943467342693,-0.0005799432958954217
-0.567268949126757,-0.0005797080630285174
-0.5877852522924734,-0.0005797927076016193
-0.6079302976946055,-0.0005802262138342224
-0.6276913612907007,-0.0005810241950400344
-0.6470559615694447,-0.0005821912598026546
-0.6660118674342518,-0.0005837230204293999
-0.684547105928689,-0.0005856078067089283
-0.7026499697988496,-0.0005878281293432005
-0.7203090248879072,-0.0005903619277670589
-0.737513117358174,-0.0005931836312083702
-0.7542513807361038,-0.0005962650577123329
-0.7705132427757894,-0.0005995761726157827
-0.7862884321366191,-0.0006030857252559282
-0.801566984870877,-0.0006067617803715443
-0.8163392507171845,-0.000610572158621038
-0.8305958991958127,-0.0006144847988523567
-0.8443279255020153,-0.0006184680531810174
-0.8575266561936525,-0.0006224909245387412
-0.8701837546695256,-0.0006265232551248733
-0.8822912264349534,-0.0006305358731074177
-0.8938414241512639,-0.0006345007039638898
-0.9048270524660198,-0.0006383908520098524
-0.9152411726209179,-0.0006421806569220873
-0.925077206834458,-0.0006458457294124357
-0.9343289424566121,-0.0006493629696371716
-0.9429905358928646,-0.0006527105714262416
-0.9510565162951535,-0.0006558680149786878
-0.958521789017376,-0.0006588160502877986
-0.965381638833274,-0.0006615366732255813
-0.9716317329146741,-0.0006640130959252536
-0.9772681235681936,-0.0006662297128475178
-0.9822872507286888,-0.0006681720636968597
-0.9866859442078681,-0.0006698267941639903
-0.9904614256966513,-0.000671181615306241
-0.9936113105200085,-0.0006722252622360585
-0.9961336091431725,-0.0006729474526659312
-0.9980267284282716,-0.0006733388457536296
-0.9992894726405893,-0.0006733910016023508
-0.9999210442038161,-0.0006730963416943126
-0.9999210442038161,-0.0006724481104718028
-0.9992894726405892,-0.000671440338225181
-0.9980267284282716,-0.000670067805401503
-0.9961336091431724,-0.0006683260084091342
-0.9936113105200083,-0.0006662111269619261
-0.9904614256966512,-0.0006637199929803254
-0.986685944207868,-0.0006608500610454079
-0.9822872507286886,-0.0006575993803845796
-0.9772681235681933,-0.0006539665683539528
-0.971631732914674,-0.0006499507853716934
-0.9653816388332738,-0.0006455517112484465
-0.9585217890173757,-0.0006407695228549368
-0.9510565162951536,-0.0006356048730626045
-0.9429905358928644,-0.0006300588708904376
-0.9343289424566119,-0.0006241330627897008
-0.9250772068344579,-0.0006178294149978229
-0.9152411726209173,-0.0006111502968931268
-0.9048270524660191,-0.0006040984652831674
-0.8938414241512637,-0.0005966770495610642
-0.8822912264349531,-0.0005888895376662642
-0.8701837546695254,-0.0005807397627885348
-0.8575266561936519,-0.0005722318907565723
-0.8443279255020145,-0.0005633704080553796
-0.8305958991958119,-0.0005541601104194277
-0.8163392507171836,-0.0005446060919515278
-0.8015669848708761,-0.0005347137347202722
-0.7862884321366188,-0.0005244886987918197
-0.770513242775789,-0.0005139369126546521
-0.7542513807361034,-0.0005030645639987457
-0.737513117358174,-0.0004918780908133004
-0.7203090248879068,-0.000480384172769799
-0.702649969798849,-0.0004685897228596893
-0.6845471059286883,-0.0004565018792583776
-0.6660118674342511,-0.0004441279973895286
-0.6470559615694436,-0.0004314756421658485
-0.6276913612907002,-0.0004185525803846022
-0.607930297694605,-0.0004053667732581007
-0.5877852522924726,-0.00039192636906131803
-0.5672689491267557,-0.00037823969588066965
-0.5463943467342681,-0.0003643152544499847
-0.5251746299612946,-0.00035016171106195626
-0.5036232016357602,-0.0003357878905463639
-0.48175367410171455,-0.0003212027693110061
-0.4595798606214877,-0.000306415468449508
-0.43711576665093255,-0.00029143524693590406
-0.4143755809932844,-0.00027627149495719044
-0.3913736668372025,-0.0002609337274966092
-0.36812455268467786,-0.00024543157839330336
-0.3446429231745167,-0.0002297747952612447
-0.320943609807209,-0.0002139732356068691
-0.2970415815770342,-0.00019803686292002465
-0.2729519355173243,-0.00018197573500626824
-0.2486898871648545,-0.00016579997011917122
-0.2242707609493807,-0.0001495197096423551
-0.1997099805144063,-0.00013314513784038742
-0.17502305897527512,-0.00011668652613669889
-0.15022558912075593,-0.00010015423512163497
-0.1253332335643029,-8.355869306235881e-05
-0.10036171485121421,-6.691037745562982e-05
-0.07532680552793183,-5.021980278332523e-05
-0.05024431817976934,-3.349751091923379e-05
-0.02513009544333705,-1.675405968307748e-05
-2.4492935982947064e-16,-1.6329303870978213e-19
0.025130095443337445,1.6754187109391985e-05
0.05024431817976974,3.349828358912156e-05
0.07532680552793311,5.022293253618057e-05
0.10036171485121549,6.692146423072055e-05
0.12533323356430506,8.359535726881027e-05
0.1502255891207572,0.00010027020808729692
0.1750230589752764,0.00011704113244995322
0.19970998051440758,0.0001341960122549996
0.22427076094938195,0.00015251885922686704
0.24868988716485574,0.0001738713090739268
0.2729519355173264,0.00020162722550808176
0.2970415815770354,0.0002392288166223716
0.3209436098072102,0.0002868901176537754
0.34464292317451795,0.000341573113848274
0.3681245526846782,0.00040005228783920286
0.39137366683720287,0.00046028983383095937
0.414375580993284,0.0005211808913955555
0.43711576665093294,0.0005821092527393235
0.45957986062148803,0.0006426920376394325
0.48175367410171566,0.0007026630788832639
0.5036232016357614,0.0007618222316878487
0.5251746299612965,0.0008200124565707012
0.5463943467342692,0.0008771082953099766
0.5672689491267568,0.0009330091345624899
0.5877852522924736,0.0009876346317700512
0.607930297694606,0.0010409212466149823
0.6276913612907014,0.0010928194350036918
0.6470559615694452,0.0011432913043224037
0.666011867434252,0.0011923086260062377
0.6845471059286893,0.0012398511423827167
0.70264996979885,0.0012859051234061327
0.7203090248879072,0.0013304621385567769
0.7375131173581743,0.0013735180150396251
0.7542513807361038,0.001415071957546695
0.7705132427757893,0.0014551258080854087
0.786288432136619,0.0014936834270769365
0.8015669848708769,0.0015307501792552697
0.8163392507171844,0.0015663325099316697
0.8305958991958131,0.0016004375989789232
0.8443279255020152,0.0016330730814688638
0.8575266561936525,0.0016642468252907436
0.870183754669526,0.001693966757308697
0.8822912264349537,0.0017222407307022447
0.8938414241512642,0.0017490764270907567
0.9048270524660201,0.001774481287885512
0.9152411726209179,0.0017984624700542618
0.9250772068344584,0.0018210268221345073
0.9343289424566125,0.001842180876903239
0.9429905358928646,0.0018619308576118092


==> data/hysteresis/mms_2.csv <==
V,I
0.0,0.0
0.06279051952931337,4.186057768049016e-05
0.12533323356430426,8.356125239315319e-05
0.18738131458572463,0.0001250193553418304
0.2486898871648548,0.00016720737536503585
0.3090169943749474,0.00022023940605026706
0.368124552684678,0.0003012277220112322
0.42577929156507266,0.0003976353380594131
0.4817536741017153,0.0005011494919249693
0.5358267949789967,0.0006088113643488646
0.5877852522924731,0.000718617740530736
0.6374239897486896,0.0008288593924297026
0.6845471059286887,0.0009380307432276825
0.7289686274214116,0.0010448048768774546
0.7705132427757893,0.0011480170181918203
0.8090169943749475,0.0012466501001074878
0.8443279255020151,0.001339821634389091
0.8763066800438636,0.0014267717403576292
0.9048270524660196,0.0015068522580895024
0.9297764858882513,0.0015795168779396552
0.9510565162951535,0.0016443122167001968
0.9685831611286311,0.0017008697695011059
0.9822872507286886,0.0017488986664534125
0.9921147013144779,0.001788179163943379
0.9980267284282716,0.0018185568022284538
1.0,0.001839937163389537
0.9980267284282716,0.001852281166607775
0.9921147013144779,0.0018556008410273183
0.9822872507286887,0.001849955520026988
0.9685831611286312,0.001835448404459631
0.9510565162951536,0.001812223446249126
0.9297764858882515,0.0017804625075960234
0.9048270524660195,0.0017403827548797145
0.8763066800438635,0.0016922342501140828
0.8443279255020152,0.001636297706479863
0.8090169943749475,0.001572882377993
0.7705132427757893,0.0015023240567531434
0.7289686274214114,0.0014249831544334798
0.6845471059286888,0.0013412428477056072
0.6374239897486895,0.0012515072700979288
0.5877852522924732,0.0011561997351378329
0.5358267949789967,0.0010557609760880504
0.4817536741017156,0.000950647376368427
0.4257792915650725,0.0008413290725286643
0.36812455268467814,0.0007282871374396834
0.3090169943749475,0.0006120043669680302
0.24868988716485482,0.0004929252108399948
0.18738131458572457,0.0003715082573148617
0.1253332335643041,0.0002484981523886317
0.06279051952931314,0.00012449512710522106
1.2246467991473532e-16,2.4281145928521176e-19
-0.06279051952931335,-0.0001244949163484135
-0.12533323356430429,-0.0002484932758159881
-0.18738131458572477,-0.0003714248704375563
-0.24868988716485457,-0.0004916831762762562
-0.3090169943749473,-0.0005986463421095245
-0.3681245526846779,-0.0006747953337125202
-0.42577929156507266,-0.0007318885225770608
-0.481753674101715,-0.0007775299882032196
-0.5358267949789964,-0.0008140568223027901
-0.587785252292473,-0.0008428827211891266
-0.6374239897486896,-0.0008651532460234536
-0.6845471059286884,-0.0008818371237030461
-0.7289686274214113,-0.0008937529548093585
-0.7705132427757894,-0.0009015874574145906
-0.8090169943749473,-0.0009059115396689415
-0.8443279255020153,-0.0009071949675272359
-0.8763066800438636,-0.0009058197644009692
-0.9048270524660194,-0.0009020924090856301
-0.9297764858882515,-0.0008962548934941864
-0.9510565162951535,-0.000888494703790676
-0.968583161128631,-0.0008789537902683227
-0.9822872507286887,-0.0008677365920010766
-0.9921147013144778,-0.0008549171819967571
-0.9980267284282716,-0.0008405455974695661
-1.0,-0.0008246534180976306
-0.9980267284282716,-0.0008072586528846117
-0.9921147013144779,-0.0007883699936294686
-0.9822872507286886,-0.00076799049013248
-0.9685831611286313,-0.0007461206992188727
-0.9510565162951536,-0.0007227613565192329
-0.9297764858882516,-0.0006979156167705104
-0.9048270524660196,-0.0006715909052435258
-0.8763066800438634,-0.0006438004198032038
-0.8443279255020155,-0.0006145643200982907
-0.8090169943749476,-0.0005839106374827158
-0.770513242775789,-0.0005518759365094959
-0.7289686274214116,-0.0005185057562240405
-0.684547105928689,-0.0004838548570314986
-0.6374239897486896,-0.00044798729666260323
-0.5877852522924734,-0.000410976356934817
-0.5358267949789963,-0.00037290434301835945
-0.4817536741017153,-0.000333862288428928
-0.425779291565073,-0.00029394969040665047
-0.36812455268467786,-0.00025327506617070023
-0.3090169943749477,-0.00021196274452663173
-0.2486898871648545,-0.00017019004395787875
-0.18738131458572468,-0.00012813303761765064
-0.1253332335643038,-8.569567979437174e-05
-0.06279051952931415,-4.2932173577298925e-05
-2.4492935982947064e-16,-1.6746710189478218e-19


==> data/hysteresis/vteam_1.csv <==
V,I
0.0,0.0
0.03141075907812829,0.00031410759078128294
0.06279051952931337,0.0006279051952931338
0.09410831331851433,0.0009410831331851433
0.12533323356430426,0.0012533323356430427
0.15643446504023087,0.0015643446504023087
0.18738131458572463,0.0018738131458572462
0.21814324139654254,0.0021814324139654254
0.2486898871648548,0.002486898871648548
0.2789911060392293,0.0027899110603922927
0.3090169943749474,0.003090169943749474
0.33873792024529137,0.0033873792024529136
0.368124552684678,0.00368124552684678
0.39714789063478056,0.0039714789063478055
0.42577929156507266,0.004257792915650727
0.45399049973954675,0.004539904997395467
0.4817536741017153,0.004817536741017153
0.5090414157503712,0.005090414157503712
0.5358267949789967,0.005358259462018664
0.5620833778521306,0.005620270934745124
0.5877852522924731,0.005874250588760215
0.6129070536529764,0.006116440265546678
0.6374239897486896,0.00634151206100275
0.6613118653236518,0.006542671166066596
0.6845471059286887,0.006711894416873822
0.7071067811865476,0.006840323464336243
0.7289686274214114,0.006918818844412683
0.7501110696304595,0.006938660301951699
0.7705132427757893,0.006892351400350436
0.7901550123756904,0.006774456994872971
0.8090169943749473,0.006582376947791702
0.8270805742745618,0.006316945965657147
0.8443279255020151,0.005982754254340494
0.8607420270039435,0.005588110287987547
0.8763066800438636,0.005144613759891215
0.8910065241883678,0.004666366321795797
0.9048270524660196,0.004168907975071776
0.917754625683981,0.003668014225944612
0.9297764858882513,0.0031785119126362393
0.9408807689542255,0.0027132643703278994
0.9510565162951535,0.0022824414198816504
0.9602936856769431,0.00189313565659895
0.9685831611286311,0.0015493268674703017
0.9759167619387473,0.0012521443566900607
0.9822872507286886,0.0010003421463115766
0.9876883405951378,0.0007908884259243569
0.9921147013144779,0.0006195765691693765
0.99556196460308,0.0004815848101498665
0.9980267284282716,0.0003992106913713087
0.9995065603657316,0.0003998026241462927
1.0,0.0004000000000000001
0.9995065603657316,0.0003998026241462927
0.9980267284282716,0.0003992106913713087
0.99556196460308,0.0003982247858412321
0.9921147013144779,0.0003968458805257912
0.9876883405951378,0.0003950753362380552
0.9822872507286887,0.0003929149002914756
0.9759167619387474,0.00039036670477549904
0.9685831611286311,0.0003874332644514525
0.9602936856769431,0.0003841174742707773
0.9510565162951536,0.0003804226065180615
0.9408807689542255,0.00037635230758169025
0.9297764858882515,0.00037191059435530063
0.9177546256839811,0.0003671018502735925
0.9048270524660195,0.00036193082098640787
0.8910065241883679,0.0003564026096753473
0.8763066800438637,0.00035052267201754554
0.8607420270039436,0.00034429681080157753
0.8443279255020152,0.00033773117020080616
0.827080574274562,0.0003308322297098249
0.8090169943749475,0.000323606797749979
0.7901550123756905,0.0003160620049502763
0.7705132427757893,0.00030820529711031577
0.7501110696304596,0.0003000444278521839
0.7289686274214118,0.00029158745096856474
0.7071067811865476,0.00028284271247461907
0.6845471059286888,0.0002738188423714756
0.6613118653236518,0.00026452474612946076
0.6374239897486899,0.000254969595899476
0.6129070536529768,0.0002451628214611908
0.5877852522924732,0.00023511410091698934
0.5620833778521308,0.00022483335114085236
0.5358267949789967,0.0002143307179915987
0.5090414157503714,0.00020361656630014862
0.4817536741017156,0.0001927014696406863
0.45399049973954686,0.00018159619989581877
0.4257792915650729,0.0001703117166260292
0.3971478906347806,0.00015885915625391228
0.36812455268467814,0.0001472498210738713
0.33873792024529176,0.00013549516809811671
0.3090169943749475,0.00012360679774997904
0.27899110603922955,0.00011159644241569186
0.24868988716485482,9.947595486594194e-05
0.21814324139654276,8.725729655861712e-05
0.18738131458572502,7.495252583429002e-05
0.15643446504023098,6.257378601609241e-05
0.1253332335643041,5.013329342572165e-05
0.09410831331851435,3.7643325327405753e-05
0.06279051952931358,2.5116207811725437e-05
0.03141075907812868,1.2564303631251474e-05
1.2246467991473532e-16,4.8985871965894137e-20
-0.03141075907812844,-1.2564303631251378e-05
-0.06279051952931335,-2.5116207811725342e-05
-0.0941083133185141,-3.7643325327405645e-05
-0.12533323356430384,-5.013329342572154e-05
-0.15643446504023073,-6.257378601609231e-05
-0.18738131458572477,-7.495252583428993e-05
-0.2181432413965425,-8.725729655861701e-05
-0.24868988716485457,-9.947595486594186e-05
-0.2789911060392289,-0.00011159644241569157
-0.3090169943749473,-0.00012360679774997893
-0.3387379202452915,-0.00013549516809811663
-0.3681245526846779,-0.0001472498210738712
-0.3971478906347804,-0.00015885915625391217
-0.42577929156507227,-0.00017031171662602895
-0.45399049973954625,-0.00018159619989581853
-0.4817536741017154,-0.0001927014696406862
-0.5090414157503712,-0.0002036165663001485
-0.5358267949789964,-0.00021433071799159862
-0.5620833778521303,-0.0003022914916714163
-0.5877852522924727,-0.0016134178024220733
-0.6129070536529766,-0.006129070536529766
-0.6374239897486896,-0.006374239897486897
-0.6613118653236514,-0.006613118653236514
-0.6845471059286887,-0.006845471059286888
-0.7071067811865475,-0.0070710678118654745
-0.7289686274214116,-0.007289686274214116
-0.7501110696304595,-0.007501110696304595
-0.7705132427757894,-0.007705132427757893
-0.7901550123756904,-0.007901550123756904
-0.8090169943749473,-0.008090169943749474
-0.8270805742745616,-0.008270805742745616
-0.8443279255020147,-0.008443279255020147
-0.8607420270039438,-0.008607420270039438
-0.8763066800438636,-0.008763066800438635
-0.8910065241883678,-0.008910065241883678
-0.9048270524660194,-0.009048270524660194
-0.9177546256839809,-0.00917754625683981
-0.9297764858882511,-0.009297764858882512
-0.9408807689542255,-0.009408807689542255
-0.9510565162951535,-0.009510565162951535
-0.960293685676943,-0.009602936856769429
-0.968583161128631,-0.00968583161128631
-0.9759167619387474,-0.009759167619387474
-0.9822872507286887,-0.009822872507286888
-0.9876883405951377,-0.009876883405951376
-0.9921147013144778,-0.009921147013144777
-0.99556196460308,-0.0099556196460308
-0.9980267284282716,-0.009980267284282716
-0.9995065603657316,-0.009995065603657316
-1.0,-0.01
-0.9995065603657316,-0.009995065603657316
-0.9980267284282716,-0.009980267284282716
-0.99556196460308,-0.0099556196460308
-0.9921147013144779,-0.009921147013144779
-0.9876883405951378,-0.009876883405951378
-0.9822872507286887,-0.009822872507286888
-0.9759167619387475,-0.009759167619387476
-0.9685831611286313,-0.009685831611286312
-0.9602936856769431,-0.00960293685676943
-0.9510565162951536,-0.009510565162951536
-0.9408807689542256,-0.009408807689542255
-0.9297764858882516,-0.009297764858882515
-0.917754625683981,-0.00917754625683981
-0.9048270524660196,-0.009048270524660196
-0.891006524188368,-0.00891006524188368
-0.8763066800438638,-0.008763066800438639
-0.8607420270039439,-0.008607420270039438
-0.8443279255020155,-0.008443279255020156
-0.8270805742745618,-0.008270805742745618
-0.8090169943749476,-0.008090169943749476
-0.7901550123756906,-0.007901550123756906
-0.7705132427757896,-0.007705132427757896
-0.7501110696304595,-0.007501110696304595
-0.7289686274214116,-0.007289686274214116
-0.7071067811865477,-0.007071067811865477
-0.684547105928689,-0.006845471059286889
-0.6613118653236523,-0.0066131186532365225
-0.6374239897486903,-0.006374239897486903
-0.6129070536529773,-0.006129070536529772
-0.5877852522924734,-0.005877852522924733
-0.5620833778521309,-0.0056208337785213095
-0.5358267949789971,-0.005358267949789971
-0.5090414157503712,-0.005090414157503712
-0.4817536741017153,-0.004817536741017153
-0.45399049973954697,-0.00453990499739547
-0.425779291565073,-0.0042577929156507295
-0.3971478906347812,-0.0039714789063478115
-0.3681245526846787,-0.0036812455268467868
-0.33873792024529226,-0.0033873792024529227
-0.3090169943749477,-0.003090169943749477
-0.27899110603922966,-0.0027899110603922966
-0.2486898871648545,-0.002486898871648545
-0.21814324139654243,-0.002181432413965424
-0.18738131458572468,-0.0018738131458572469
-0.1564344650402311,-0.0015643446504023108
-0.12533323356430465,-0.0012533323356430466
-0.09410831331851491,-0.0009410831331851491
-0.06279051952931415,-0.0006279051952931415
-0.03141075907812925,-0.0003141075907812925
-2.4492935982947064e-16,-2.4492935982947064e-18


==> data/hysteresis/vteam_2.csv <==
V,I
0.0,0.0
0.05024431817976955,0.0005024431817976955
0.10036171485121488,0.0010036171485121488
0.15022558912075706,0.0015022558912075707
0.199709980514407,0.00199709980514407
0.2486898871648548,0.002486898871648548
0.2970415815770349,0.0029704158157703494
0.34464292317451706,0.0034464292317451708
0.39137366683720237,0.003913736668372024
0.4371157666509329,0.004371157666509329
0.4817536741017153,0.004817536741017153
0.5251746299612957,0.0052517462996129576
0.5672689491267565,0.00567261190308367
0.6079302976946053,0.006077633636711574
0.6470559615694442,0.006461814344776224
0.6845471059286887,0.006817607110831645
0.7203090248879068,0.007135221032435816
0.7542513807361038,0.007403270262292056
0.7862884321366189,0.007609746299617607
0.8163392507171839,0.007743243256098751
0.8443279255020151,0.00779430594951724
0.8701837546695256,0.007756718786020008
0.8938414241512638,0.0076285294828189925
0.9152411726209175,0.007412621084358336
0.934328942456612,0.007116711981324391
0.9510565162951535,0.006752764844384248
0.9653816388332738,0.006335896501047688
0.9772681235681935,0.005882971854135435
0.986685944207868,0.005411111874267006
0.9936113105200084,0.004936338819958959
0.9980267284282716,0.004472528364235689
0.9999210442038161,0.004030758082867789
0.9992894726405892,0.003619058846747716
0.9961336091431725,0.00324250989891988
0.9904614256966513,0.002903580308700645
0.9822872507286887,0.002602609665714075
0.971631732914674,0.0023383327622674664
0.958521789017376,0.0021083770893535123
0.9429905358928645,0.0019096893227640982
0.925077206834458,0.0017388713400171873
0.9048270524660195,0.0015924245546408671
0.8822912264349535,0.0014669129025547793
0.8575266561936524,0.0013590606448486138
0.8305958991958129,0.0012658028598587275
0.8015669848708765,0.001184305642101908
0.7705132427757893,0.0011119707779124347
0.7375131173581739,0.0010464367196373887
0.7026499697988492,0.0009855843154963106
0.6660118674342517,0.0009275520113316721
0.6276913612907006,0.000870761130325442
0.5877852522924732,0.0008139475346660085
0.5463943467342692,0.0007561919646981412
0.5036232016357614,0.0006969384279116947
0.459579860621488,0.0006359890717123218
0.4143755809932843,0.0005734331803395194
0.36812455268467814,0.0005094287469860806
0.3209436098072097,0.0004441374524054706
0.27295193551732544,0.0003777242280742987
0.22427076094938142,0.0003103568395610941
0.1750230589752763,0.00024220546273591963
0.1253332335643041,0.0001734422538913544
0.0753268055279326,0.00010424091486075995
0.02513009544333737,3.477625423237032e-05
-0.025130095443337126,-3.477625423236998e-05
-0.07532680552793235,-0.0001042409148607596
-0.12533323356430384,-0.00017344225389135404
-0.17502305897527565,-0.0002422054627359187
-0.22427076094938075,-0.0003103568395610932
-0.2729519355173248,-0.0003777242280742978
-0.3209436098072095,-0.0004441374524054703
-0.3681245526846779,-0.0005094287469860803
-0.4143755809932841,-0.0005734331803395192
-0.45957986062148776,-0.0006359890717123216
-0.5036232016357607,-0.0006969383994937814
-0.546394346734269,-0.0007561272003922546
-0.5877852522924727,-0.0011350119224963916
-0.6276913612907004,-0.003922188205383791
-0.6660118674342511,-0.006660118674342511
-0.7026499697988491,-0.007026499697988491
-0.7375131173581735,-0.007375131173581735
-0.7705132427757894,-0.007705132427757893
-0.8015669848708764,-0.008015669848708764
-0.8305958991958122,-0.008305958991958122
-0.8575266561936521,-0.008575266561936521
-0.882291226434953,-0.008822912264349529
-0.9048270524660194,-0.009048270524660194
-0.9250772068344577,-0.009250772068344577
-0.9429905358928643,-0.009429905358928643
-0.958521789017376,-0.00958521789017376
-0.9716317329146739,-0.009716317329146738
-0.9822872507286887,-0.009822872507286888
-0.9904614256966512,-0.009904614256966511
-0.9961336091431725,-0.009961336091431724
-0.9992894726405892,-0.009992894726405892
-0.9999210442038161,-0.009999210442038161
-0.9980267284282716,-0.009980267284282716
-0.9936113105200084,-0.009936113105200085
-0.986685944207868,-0.00986685944207868
-0.9772681235681935,-0.009772681235681934
-0.9653816388332738,-0.009653816388332738
-0.9510565162951536,-0.009510565162951536
-0.9343289424566119,-0.00934328942456612
-0.9152411726209176,-0.009152411726209177
-0.8938414241512641,-0.008938414241512642
-0.8701837546695262,-0.008701837546695262
-0.8443279255020155,-0.008443279255020156
-0.8163392507171842,-0.008163392507171841
-0.7862884321366194,-0.007862884321366193
-0.754251380736104,-0.00754251380736104
-0.7203090248879075,-0.007203090248879075
-0.684547105928689,-0.006845471059286889
-0.647055961569445,-0.00647055961569445
-0.6079302976946057,-0.006079302976946057
-0.5672689491267565,-0.0056726894912675655
-0.525174629961296,-0.00525174629961296
-0.4817536741017153,-0.004817536741017153
-0.4371157666509334,-0.0043711576665093335
-0.3913736668372025,-0.0039137366683720245
-0.34464292317451756,-0.0034464292317451756
-0.29704158157703503,-0.0029704158157703503
-0.2486898871648545,-0.002486898871648545
-0.1997099805144072,-0.001997099805144072
-0.1502255891207568,-0.001502255891207568
-0.10036171485121509,-0.001003617148512151
-0.05024431817976934,-0.0005024431817976934
-2.4492935982947064e-16,-2.4492935982947064e-18


==> data/hysteresis/yakopcic_1.csv <==
V,I
0.0,0.0
0.02513009544333748,2.3496645422286657e-05
0.050244318179769556,4.697848691337788e-05
0.07532680552793272,7.043072968207044e-05
0.1003617148512149,9.383859721256753e-05
0.12533323356430426,0.00011718734039073344
0.15022558912075706,0.00014046224661659886
0.17502305897527604,0.00016364864889851624
0.19970998051440703,0.0001867319349243485
0.2242707609493812,0.0002096975561050569
0.2486898871648548,0.00023253103658603104
0.2729519355173252,0.0002552179822214795
0.2970415815770349,0.0002777440895071721
0.32094360980720954,0.0003000951544667937
0.34464292317451706,0.0003222570814871377
0.368124552684678,0.0003442158920973352
0.3913736668372024,0.000365957733687275
0.41437558099328414,0.00038746888816033973
0.43711576665093294,0.0004087357805155428
0.4595798606214878,0.00042974498735411353
0.4817536741017153,0.00045048324530554416
0.5036232016357608,0.00047093745936807347
0.5251746299612957,0.0004910947111585517
0.5463943467342691,0.0005109422670665954
0.5672689491267565,0.0005304675863079136
0.5877852522924731,0.0005496583288716613
0.6079302976946055,0.0005685023633566492
0.6276913612907005,0.0005869877746912241
0.6470559615694442,0.0006051028717316201
0.6660118674342517,0.0006228361947335661
0.6845471059286887,0.0009280767527243738
0.7026499697988492,0.001596196732703547
0.7203090248879069,0.0026509980279601974
0.7375131173581739,0.0037072815576409093
0.7542513807361038,0.004575866415506484
0.7705132427757893,0.005271534652820171
0.7862884321366189,0.00582151804634091
0.8015669848708765,0.006252755162904838
0.8163392507171839,0.006589386742129542
0.8305958991958127,0.006852531681872632
0.8443279255020151,0.007060327983733329
0.8575266561936523,0.007227871018066652
0.8701837546695257,0.007367132667986252
0.8822912264349533,0.0074870237971687795
0.8938414241512638,0.007593692435615614
0.9048270524660196,0.007691032256173705
0.9152411726209175,0.007781287714703494
0.925077206834458,0.00786562478266838
0.934328942456612,0.007944579477783422
0.9429905358928644,0.00801835933842405
0.9510565162951535,0.008087019455052486
0.9585217890173758,0.008150552658211643
0.9653816388332739,0.00820893032560556
0.9716317329146739,0.008262118756980429
0.9772681235681935,0.008310085020154985
0.9822872507286887,0.008352798816376026
0.986685944207868,0.008390233019377595
0.9904614256966512,0.008422363823347961
0.9936113105200084,0.008449170787767121
0.9961336091431725,0.008470636856849921
0.9980267284282716,0.008486748372024502
0.9992894726405892,0.008497495081285236
0.9999210442038161,0.008502870146119931
0.9999210442038161,0.008502870146119931
0.9992894726405892,0.00849749508128524
0.9980267284282716,0.008486748372024554
0.9961336091431725,0.008470636856850459
0.9936113105200084,0.00844917078777207
0.9904614256966512,0.008422363823389714
0.986685944207868,0.008390233019698412
0.9822872507286887,0.008352798818609227
0.9772681235681935,0.008310085034199768
0.9716317329146739,0.008262118836707268
0.9653816388332739,0.008208930734279854
0.958521789017376,0.008150554552503703
0.9510565162951535,0.00808702741172591
0.9429905358928645,0.008018389702194787
0.9343289424566121,0.007944685057041379
0.925077206834458,0.007865960323127837
0.9152411726209175,0.007782265529790097
0.9048270524660195,0.0076936538555040885
0.8938414241512639,0.007600181592506412
0.8822912264349533,0.0075019081094019995
0.8701837546695257,0.007398895811792825
0.8575266561936522,0.007291210100963172
0.844327925502015,0.007178919330658362
0.8305958991958127,0.007062094761995095
0.8163392507171838,0.006940810516542782
0.8015669848708765,0.006815143527616366
0.786288432136619,0.006685173489822103
0.7705132427757893,0.0065509828068987955
0.7542513807361036,0.006412656537897736
0.7375131173581739,0.00627028234174546
0.7203090248879067,0.006123950420233993
0.7026499697988492,0.005973753459484014
0.6845471059286888,0.005819786569926698
0.6660118674342517,0.0056621472248506
0.6470559615694442,0.005500935197560182
0.6276913612907006,0.005336252497192947
0.6079302976946053,0.005168203303242263
0.5877852522924732,0.004996893898833285
0.5672689491267564,0.004822432602799213
0.5463943467342692,0.004644929700605413
0.5251746299612956,0.0044644973741686505
0.5036232016357606,0.004281249630618847
0.4817536741017152,0.0040953022300504
0.459579860621488,0.003906772612310124
0.4371157666509329,0.0037157798228685695
0.4143755809932843,0.003522444437821271
0.39137366683720237,0.0033268884880661353
0.36812455268467775,0.003129235382703045
0.34464292317451706,0.0029296098317012514
0.3209436098072097,0.002728137767879943
0.2970415815770349,0.002524946268247019
0.27295193551732505,0.0023201634747407208
0.24868988716485482,0.0021139185144184638
0.224270760949381,0.0019063414191368793
0.19970998051440705,0.0016975630447668047
0.1750230589752763,0.0014877149899865133
0.15022558912075712,0.0012769295146963537
0.1253332335643041,0.001065339458097575
0.10036171485121453,0.0008530781564778834
0.0753268055279326,0.0006402793607460937
0.05024431817976966,0.00042707715375798154
0.02513009544333737,0.00021360586747533225
1.2246467991473532e-16,1.0409497792752502e-18
-0.02513009544333757,-0.00021360586747533396
-0.05024431817976986,-0.0004270771537579832
-0.07532680552793279,-0.0006402793607460953
-0.10036171485121473,-0.0008530781564778852
-0.12533323356430429,-0.0010653394580975768
-0.15022558912075687,-0.0012769295146963515
-0.1750230589752761,-0.0014877149899865116
-0.19970998051440725,-0.0016975630447668064
-0.2242707609493812,-0.0019063414191368806
-0.24868988716485457,-0.0021139185144184616
-0.2729519355173252,-0.002320163474740722
-0.2970415815770347,-0.0025249462682470167
-0.3209436098072099,-0.0027281377678799444
-0.3446429231745172,-0.002929609831701253
-0.3681245526846779,-0.0031292353827030465
-0.3913736668372026,-0.003326888488066137
-0.4143755809932841,-0.0035224444378212693
-0.43711576665093266,-0.0037157798228685678
-0.45957986062148815,-0.0039067726123101255
-0.4817536741017154,-0.004095302230050402
-0.5036232016357607,-0.004281249630618848
-0.5251746299612958,-0.004464497374168652
-0.546394346734269,-0.004644929700605411
-0.5672689491267565,-0.004822432602799215
-0.5877852522924734,-0.004894782073826188
-0.6079302976946055,-0.004654716511144963
-0.6276913612907004,-0.004072196208484633
-0.6470559615694443,-0.0031187317439432087
-0.6660118674342514,-0.002609419406187314
-0.6845471059286887,-0.0023190114835832313
-0.7026499697988493,-0.0021006155326030946
-0.7203090248879072,-0.0019219467252404008
-0.737513117358174,-0.001769297130985637
-0.7542513807361038,-0.0016353613312618926
-0.7705132427757894,-0.001515728277913765
-0.7862884321366186,-0.001407512235013026
-0.8015669848708764,-0.0013087157360019666
-0.8163392507171839,-0.0012178962174051234
-0.8305958991958127,-0.0011339761895753117
-0.8443279255020153,-0.0010561280304099724
-0.8575266561936521,-0.0009837005071529168
-0.8701837546695256,-0.0009161700174691692
-0.8822912264349534,-0.0008531071765357936
-0.8938414241512639,-0.0007941533088137538
-0.9048270524660198,-0.0007390035457669872
-0.9152411726209175,-0.0006873944548805311
-0.925077206834458,-0.0006390948532649758
-0.9343289424566118,-0.0005938989071732466
-0.9429905358928646,-0.0005516209028725564
-0.9510565162951535,-0.0005120912592531615
-0.958521789017376,-0.000475153475752841
-0.965381638833274,-0.0004406617929603291
-0.9716317329146739,-0.00040847940132237513
-0.9772681235681934,-0.0003784770743205978
-0.9822872507286887,-0.000350532131832724
-0.9866859442078681,-0.0003245276607696014
-0.9904614256966513,-0.0003003519358993907
-0.9936113105200084,-0.0002778979956688978
-0.9961336091431725,-0.0002570633369310271
-0.9980267284282716,-0.0002377496995650761
-0.9992894726405893,-0.0002198629175773736
-0.9999210442038161,-0.00020331281777674151
-0.9999210442038161,-0.0001880131508031265
-0.9992894726405892,-0.00017388154234018995
-0.9980267284282716,-0.0001608394548996012
-0.9961336091431724,-0.0001488121527227992
-0.9936113105200084,-0.00013772866417405911
-0.9904614256966512,-0.00012752173754664606
-0.986685944207868,-0.00011812778750851837
-0.9822872507286887,-0.00010948683050370966
-0.9772681235681935,-0.00010154240832300114
-0.971631732914674,-9.424149978232835e-05
-0.9653816388332738,-8.753442101723517e-05
-0.9585217890173757,-8.137471533329596e-05
-0.9510565162951536,-7.571903386195909e-05
-0.9429905358928644,-7.052700847454928e-05
-0.9343289424566119,-6.576111851965405e-05
-0.9250772068344579,-6.138655298572784e-05
-0.9152411726209176,-5.7371069665666075e-05
-0.9048270524660196,-5.3684852826563393e-05
-0.8938414241512637,-5.030037077797996e-05
-0.8822912264349535,-4.719223459659615e-05
-0.8701837546695254,-4.433705911356549e-05
-0.8575266561936523,-4.171332711117141e-05
-0.844327925502015,-3.9301257514137044e-05
-0.8305958991958124,-3.7082678203371076e-05
-0.8163392507171842,-3.5040903930030657e-05
-0.8015669848708766,-3.3160619668410105e-05
-0.7862884321366188,-3.142776961918709e-05
-0.770513242775789,-2.982945196101091e-05
-0.754251380736104,-2.8353819348644217e-05
-0.737513117358174,-2.69899850696612e-05
-0.7203090248879068,-2.572793469843338e-05
-0.7026499697988496,-2.455844302486199e-05
-0.6845471059286883,-2.3472995984898124e-05
-0.6660118674342518,-2.2463717279056075e-05
-0.6470559615694443,-2.152329933253295e-05
-0.6276913612907002,-2.064493822486008e-05
-0.6079302976946057,-1.9822272196900003e-05
-0.5877852522924726,-1.904932332720747e-05
-0.5672689491267565,-1.8320441957089087e-05
-0.5463943467342689,-1.7630253432995847e-05
-0.5251746299612954,-1.694540611610954e-05
-0.503623201635761,-1.6249872627327893e-05
-0.4817536741017153,-1.5544092344624954e-05
-0.4595798606214877,-1.4828511021628021e-05
-0.43711576665093255,-1.4103580506255414e-05
-0.4143755809932844,-1.336975845605186e-05
-0.3913736668372025,-1.2627508050396876e-05
-0.36812455268467786,-1.1877297699761059e-05
-0.34464292317451756,-1.1119600752183082e-05
-0.320943609807209,-1.0354895197139784e-05
-0.29704158157703503,-9.583663366980565e-06
-0.27295193551732516,-8.806391636094665e-06
-0.2486898871648545,-8.023570117980904e-06
-0.22427076094938156,-7.2356923603859195e-06
-0.1997099805144063,-6.443255038677102e-06
-0.175023058975276,-5.6467576476153034e-06
-0.1502255891207568,-4.846702191689751e-06
-0.12533323356430465,-4.043592874179078e-06
-0.10036171485121509,-3.237935785098702e-06
-0.07532680552793272,-2.4302385881962718e-06
-0.05024431817976934,-1.6210102071543356e-06
-0.02513009544333705,-8.107605111599734e-07
-2.4492935982947064e-16,-7.902039256805872e-21
0.025130095443337445,8.107605111599862e-07
0.05024431817976974,1.6210102071543481e-06
0.07532680552793222,2.4302385881962557e-06
0.10036171485121549,3.2379357850987154e-06
0.12533323356430418,4.043592874179063e-06
0.1502255891207572,4.846702191689765e-06
0.1750230589752755,5.646757647615288e-06
0.1997099805144067,6.443255038677114e-06
0.22427076094938195,7.235692360385932e-06
0.24868988716485488,8.023570117980917e-06
0.27295193551732555,8.806391636094679e-06
0.2970415815770346,9.583663366980551e-06
0.3209436098072094,1.0354895197139794e-05
0.3446429231745171,1.1119600752183066e-05
0.3681245526846782,1.1877297699761068e-05
0.39137366683720287,1.2627508050396887e-05
0.414375580993284,1.3369758456051845e-05
0.43711576665093294,1.4103580506255426e-05
0.45957986062148803,1.4828511021628033e-05
0.4817536741017149,1.554409234462494e-05
0.5036232016357614,1.6249872627327903e-05
0.5251746299612957,1.694540611610955e-05
0.5463943467342692,1.763025343299586e-05
0.5672689491267561,1.830398185354893e-05
0.5877852522924729,1.8966165581093546e-05
0.607930297694606,1.9616386017108404e-05
0.6276913612907006,2.0254232027603453e-05
0.6470559615694446,2.0879300205303993e-05
0.6660118674342514,2.1491195127461062e-05
0.6845471059286886,0.00030998975964154177
0.7026499697988493,0.0009617577771118893
0.7203090248879072,0.002000607492920618
0.7375131173581743,0.0033593939392802135
0.7542513807361038,0.0043773751692276295
0.7705132427757893,0.005154066903496093
0.7862884321366185,0.005750956123745659
0.8015669848708763,0.006210457813391112
0.8163392507171844,0.006564437679310116
0.8305958991958127,0.00683822470310506
0.8443279255020152,0.007052436281746758
0.8575266561936521,0.00722372308867349
0.8701837546695256,0.007365072285889288
0.8822912264349537,0.007486063432452796
0.8938414241512639,0.0075932749133210565
0.9048270524660197,0.007690863809267711
0.9152411726209174,0.007781224925677624
0.925077206834458,0.007865603242012952
0.9343289424566121,0.00794457270060291
0.9429905358928646,0.00801835738942899


==> data/hysteresis/yakopcic_2.csv <==
V,I
0.0,0.0
0.047106450709642665,4.404457213669166e-05
0.09410831331851433,8.799159765470283e-05
0.14090123193758267,0.00013174374165916608
0.18738131458572463,0.00017520409232953848
0.2334453638559054,0.00021827637152241217
0.2789911060392293,0.00026086514425006826
0.32391741819814934,0.00030287602665508677
0.368124552684678,0.0003442158920973352
0.4115143586051088,0.00038479307496495934
0.45399049973954675,0.00042451757181579455
0.4954586684324076,0.00046330123945009745
0.5358267949789967,0.0005010579895099208
0.5750052520432786,0.0005377039791950816
0.6129070536529764,0.000573157797680755
0.6494480483301837,0.0006073406478175679
0.6845471059286887,0.0006401765226919369
0.7181262977631888,0.0007538108784311657
0.7501110696304596,0.0009596506961910206
0.7804304073383297,0.001266121068496351
0.8090169943749475,0.0016796578845743265
0.8358073613682704,0.002204560882490921
0.8607420270039436,0.0028287831218819937
0.8837656300886934,0.0034473238143686337
0.9048270524660196,0.00404160357292879
0.9238795325112867,0.004599608948754125
0.9408807689542256,0.005114094840479516
0.9557930147983301,0.005581124208450945
0.9685831611286311,0.005999005535264768
0.9792228106217657,0.00636755495756765
0.9876883405951378,0.006687591059570655
0.9939609554551797,0.006960587457763948
0.9980267284282716,0.007188430497607907
0.9998766324816606,0.007373247393266265
0.9995065603657316,0.0075172827123568195
0.996917333733128,0.007622809252275118
0.9921147013144778,0.00769206438785934
0.9851093261547739,0.007727205969478339
0.9759167619387474,0.007730283587261837
0.9645574184577981,0.007703222010342773
0.9510565162951536,0.007647814194678865
0.9354440308298673,0.007565721635236042
0.917754625683981,0.0074584801356307896
0.8980275757606156,0.007327509339678987
0.8763066800438635,0.007174124636931722
0.8526401643540923,0.006999550319803304
0.827080574274562,0.006804933125537214
0.7996846584870906,0.00659135553210461
0.7705132427757893,0.006359848385203274
0.7396310949786099,0.006111402609464223
0.7071067811865476,0.005846979900209806
0.6730125135097733,0.00556752240520018
0.6374239897486895,0.005273961493478492
0.600420225325884,0.004967702452411544
0.5620833778521305,0.004650428165816975
0.5224985647159489,0.004322843680150711
0.4817536741017156,0.003985676635514181
0.4399391698559153,0.0036396756437254594
0.3971478906347806,0.003285608625891734
0.3534748437792574,0.0029242611131799173
0.3090169943749475,0.002556434514442984
0.2638730499653728,0.002182944354314514
0.21814324139654231,0.0018046184853353921
0.17192910027940958,0.0014222952776273428
0.1253332335643041,0.0010368217895797606
0.07845909572784507,0.0006490519229716074
0.03141075907812868,0.00025984456591037186
-0.015707317311820464,-0.0001299382730626563
-0.06279051952931335,-0.0005194333363766015
-0.10973431109104541,-0.0009077779910365034
-0.15643446504023073,-0.0012941121011283488
-0.20278729535651252,-0.0016775798959186947
-0.24868988716485502,-0.002057331830230959
-0.2940403252323039,-0.0024325264337585325
-0.3387379202452915,-0.002802332145944381
-0.38268343236509006,-0.0031659291330192563
-0.42577929156507227,-0.0035225110837474763
-0.4679298142605732,-0.0038712869803819235
-0.5090414157503712,-0.0042114828412806345
-0.5490228179981318,-0.004542343431588564
-0.587785252292473,-0.004863133938341362
-0.6252426563357049,-0.00512070495189631
-0.661311865323652,-0.005283501090360858
-0.6959127965923143,-0.005339178763512394
-0.7289686274214119,-0.005276987041469466
-0.7604059656000312,-0.005087974214292126
-0.7901550123756904,-0.004765174547446584
-0.8181497174250237,-0.0043037703249762995
-0.8443279255020153,-0.00400579231566001
-0.8686315144381913,-0.0037878826434781065
-0.8910065241883678,-0.0036098322301801747
-0.9114032766354451,-0.00345550458803097
-0.9297764858882511,-0.0033168219020591446
-0.9460853588275453,-0.0031892203815546624
-0.960293685676943,-0.0030699148966710126
-0.9723699203976764,-0.0029571118210047938
-0.9822872507286887,-0.0028496083247577476
-0.9900236577165575,-0.002746570667327104
-0.99556196460308,-0.0026474035569243205
-0.99888987496197,-0.0025516693171624295
-1.0,-0.0024590359142720782
-0.9988898749619699,-0.002369242517566733
-0.99556196460308,-0.0022820761397860877
-0.9900236577165575,-0.0021973555154672655
-0.9822872507286886,-0.0021149198420568117
-0.9723699203976766,-0.0020346208658599727
-0.9602936856769431,-0.0019563173140179314
-0.9460853588275451,-0.0018798709978496595
-0.9297764858882512,-0.001805144120989995
-0.9114032766354452,-0.0017319974627464138
-0.891006524188368,-0.0016602891993760123
-0.8686315144381915,-0.00158987418946892
-0.8443279255020155,-0.0015206035941453797
-0.8181497174250235,-0.001452324734532777
-0.7901550123756906,-0.0013848811119733875
-0.7604059656000314,-0.001318112533231396
-0.7289686274214116,-0.0012518552953508291
-0.6959127965923145,-0.0011859423939293854
-0.6613118653236523,-0.0011202037252083007
-0.6252426563357052,-0.0010544662570748941
-0.5877852522924734,-0.0009885541471969033
-0.5490228179981314,-0.0009222887882944021
-0.5090414157503712,-0.0008551100252780731
-0.4679298142605735,-0.0007860358055374243
-0.4257792915650722,-0.0007152194738491827
-0.38268343236508956,-0.0006428181813846511
-0.3387379202452914,-0.0005689925383685962
-0.2940403252323034,-0.0004939062602540066
-0.2486898871648545,-0.00041772580814296317
-0.20278729535651246,-0.0003406200241739111
-0.1564344650402311,-0.0002627597625856706
-0.10973431109104577,-0.00018431751715888793
-0.06279051952931415,-0.00010546704572687049
-0.01570731731182083,-2.6382992440119457e-05
0.03141075907812787,5.27594915372887e-05
0.07845909572784425,0.0001317851282258243
0.12533323356430418,0.00021051889325205203
0.17192910027940922,0.00028878639582322714
0.21814324139654281,0.00036641425758324734
0.2638730499653729,0.000443230489674961
0.3090169943749472,0.0005190648673288536
0.3534748437792575,0.0005937493012913688
0.3971478906347807,0.0006671182053981256
0.43993916985591497,0.0007390088595881972
0.48175367410171566,0.0008092617676458081
0.522498564715949,0.0008777210089458167
0.5620833778521305,0.0009442345834695118
0.6004202253258845,0.0010086547493480624
0.63742398974869,0.001070838352183011
0.6730125135097733,0.0011306471453869059
0.7071067811865479,0.0012415631308985726
0.7396310949786093,0.0014402758835396173
0.7705132427757887,0.0017357811577634163
0.7996846584870905,0.002135143586622561
0.8270805742745616,0.002628680334848188
0.8526401643540918,0.003157043474904381
0.8763066800438636,0.003696328409816607
0.8980275757606159,0.004227593220840369
0.9177546256839813,0.004736918282350984
0.9354440308298673,0.005214687747499746
0.9510565162951535,0.005654670080974622
0.964557418457798,0.006053171052465735
0.9759167619387472,0.006408346355278645
0.9851093261547741,0.006719675161492727
0.9921147013144779,0.006987566857745916
0.996917333733128,0.00721306946871564
0.9995065603657316,0.0073976533240348984
0.9998766324816606,0.007543050177020937
0.9980267284282714,0.007651133698246128
0.9939609554551796,0.0077238314778646225
0.9876883405951377,0.007763061529694127
0.9792228106217659,0.0077706881380655134
0.9685831611286311,0.007748493056910589
0.9557930147983305,0.007698158821130506
0.940880768954225,0.007621261446898368
0.9238795325112867,0.007519270196935813
0.9048270524660192,0.007393552434257698
0.8837656300886936,0.007245381913042782
0.8607420270039435,0.007075949165835547
0.8358073613682708,0.0068863729386149835


==> data/relu.csv <==
I_in,V_out
-5.000000000000000000e+00,-9.166240063616638845e-02
-4.990000000000000213e+00,-9.155879579036306504e-02
-4.980000000000000426e+00,-9.145477639351011490e-02
-4.970000000000000639e+00,-9.135065211481765979e-02
-4.960000000000000853e+00,-9.124631862532538162e-02
-4.950000000000001066e+00,-9.114177508489754165e-02
-4.940000000000001279e+00,-9.103702065086054229e-02
-4.930000000000001492e+00,-9.093205447516271300e-02
-4.920000000000001705e+00,-9.082687570464444138e-02
-4.910000000000001918e+00,-9.072148348099817738e-02
-4.900000000000002132e+00,-9.061587694072716082e-02
-4.890000000000002345e+00,-9.051005521510287199e-02
-4.880000000000002558e+00,-9.040401743012353719e-02
-4.870000000000002771e+00,-9.029776270647109360e-02
-4.860000000000002984e+00,-9.019129015946764083e-02
-4.850000000000003197e+00,-9.008459889903365492e-02
-4.840000000000003411e+00,-8.997768802964169199e-02
-4.830000000000003624e+00,-8.987055665027327001e-02
-4.820000000000003837e+00,-8.976320385437451532e-02
-4.810000000000004050e+00,-8.965562872980968601e-02
-4.800000000000004263e+00,-8.954783035881570818e-02
-4.790000000000004476e+00,-8.943980781795690671e-02
-4.780000000000004690e+00,-8.933156017807630800e-02
-4.770000000000004903e+00,-8.922308650425085641e-02
-4.760000000000005116e+00,-8.911438585574120441e-02
-4.750000000000005329e+00,-8.900545728594586037e-02
-4.740000000000005542e+00,-8.889629984235067339e-02
-4.730000000000005755e+00,-8.878691256648092722e-02
-4.720000000000005969e+00,-8.867729449385090834e-02
-4.710000000000006182e+00,-8.856744465391355736e-02
-4.700000000000006395e+00,-8.845736207001052287e-02
-4.690000000000006608e+00,-8.834704575932043891e-02
-4.680000000000006821e+00,-8.823649473280664735e-02
-4.670000000000007034e+00,-8.812570799516561415e-02
-4.660000000000007248e+00,-8.801468454477355541e-02
-4.650000000000007461e+00,-8.790342337363279968e-02
-4.640000000000007674e+00,-8.779192346731884422e-02
-4.630000000000007887e+00,-8.768018380492430264e-02
-4.620000000000008100e+00,-8.756820335900454555e-02
-4.610000000000008313e+00,-8.745598109552177313e-02
-4.600000000000008527e+00,-8.734351597378849086e-02
-4.590000000000008740e+00,-8.723080694641115185e-02
-4.580000000000008953e+00,-8.711785295923148154e-02
-4.570000000000009166e+00,-8.700465295126925958e-02
-4.560000000000009379e+00,-8.689120585466329760e-02
-4.550000000000009592e+00,-8.677751059461157046e-02
-4.540000000000009805e+00,-8.666356608931120864e-02
-4.530000000000010019e+00,-8.654937124989840747e-02
-4.520000000000010232e+00,-8.643492498038599092e-02
-4.510000000000010445e+00,-8.632022617760265470e-02
-4.500000000000010658e+00,-8.620527373112879532e-02
-4.490000000000010871e+00,-8.609006652323369924e-02
-4.480000000000011084e+00,-8.597460342881159401e-02
-4.470000000000011298e+00,-8.585888331531689455e-02
-4.460000000000011511e+00,-8.574290504269825586e-02
-4.450000000000011724e+00,-8.562666746333232048e-02
-4.440000000000011937e+00,-8.551016942195714676e-02
-4.430000000000012150e+00,-8.539340975560391622e-02
-4.420000000000012363e+00,-8.527638729352883529e-02
-4.410000000000012577e+00,-8.515910085714409328e-02
-4.400000000000012790e+00,-8.504154925994678038e-02
-4.390000000000013003e+00,-8.492373130744985954e-02
-4.380000000000013216e+00,-8.480564579710848927e-02
-4.370000000000013429e+00,-8.468729151824967716e-02
-4.360000000000013642e+00,-8.456866725199735368e-02
-4.350000000000013856e+00,-8.444977177119937506e-02
-4.340000000000014069e+00,-8.433060384035241663e-02
-4.330000000000014282e+00,-8.421116221552592263e-02
-4.320000000000014495e+00,-8.409144564428611135e-02
-4.310000000000014708e+00,-8.397145286561812083e-02
-4.300000000000014921e+00,-8.385118260984782135e-02
-4.290000000000015135e+00,-8.373063359856265653e-02
-4.280000000000015348e+00,-8.360980454453148525e-02
-4.270000000000015561e+00,-8.348869415162304963e-02
-4.260000000000015774e+00,-8.336730111472502591e-02
-4.250000000000015987e+00,-8.324562411966045239e-02
-4.240000000000016200e+00,-8.312366184310361616e-02
-4.230000000000016414e+00,-8.300141295249609252e-02
-4.220000000000016627e+00,-8.287887610596025856e-02
-4.210000000000016840e+00,-8.275604995221197413e-02
-4.200000000000017053e+00,-8.263293313047445632e-02
-4.190000000000017266e+00,-8.250952427038754644e-02
-4.180000000000017479e+00,-8.238582199191910038e-02
-4.170000000000017693e+00,-8.226182490527302049e-02
-4.160000000000017906e+00,-8.213753161079859200e-02
-4.150000000000018119e+00,-8.201294069889591976e-02
-4.140000000000018332e+00,-8.188805074992286381e-02
-4.130000000000018545e+00,-8.176286033409894960e-02
-4.120000000000018758e+00,-8.163736801140947241e-02
-4.110000000000018971e+00,-8.151157233150746473e-02
-4.100000000000019185e+00,-8.138547183361524717e-02
-4.090000000000019398e+00,-8.125906504642450845e-02
-4.080000000000019611e+00,-8.113235048799515015e-02
-4.070000000000019824e+00,-8.100532666565238293e-02
-4.060000000000020037e+00,-8.087799207588446115e-02
-4.050000000000020250e+00,-8.075034520423629569e-02
-4.040000000000020464e+00,-8.062238452520462118e-02
-4.030000000000020677e+00,-8.049410850212990187e-02
-4.020000000000020890e+00,-8.036551558708783516e-02
-4.010000000000021103e+00,-8.023660422077971699e-02
-4.000000000000021316e+00,-8.010737283242010121e-02
-3.990000000000021529e+00,-7.997781983962588825e-02
-3.980000000000021743e+00,-7.984794364830016811e-02
-3.970000000000021956e+00,-7.971774265251801994e-02
-3.960000000000022169e+00,-7.958721523440905055e-02
-3.950000000000022382e+00,-7.945635976403984946e-02
-3.940000000000022595e+00,-7.932517459929305792e-02
-3.930000000000022808e+00,-7.919365808574689580e-02
-3.920000000000023022e+00,-7.906180855655182971e-02
-3.910000000000023235e+00,-7.892962433230653330e-02
-3.900000000000023448e+00,-7.879710372093191861e-02
-3.890000000000023661e+00,-7.866424501754358534e-02
-3.880000000000023874e+00,-7.853104650432292388e-02
-3.870000000000024087e+00,-7.839750645038603971e-02
-3.860000000000024301e+00,-7.826362311165176167e-02
-3.850000000000024514e+00,-7.812939473070752705e-02
-3.840000000000024727e+00,-7.799481953667342093e-02
-3.830000000000024940e+00,-7.785989574506502198e-02
-3.820000000000025153e+00,-7.772462155765411107e-02
-3.810000000000025366e+00,-7.758899516232743709e-02
-3.800000000000025580e+00,-7.745301473294427530e-02
-3.790000000000025793e+00,-7.731667842919144606e-02
-3.780000000000026006e+00,-7.717998439643697361e-02
-3.770000000000026219e+00,-7.704293076558202391e-02
-3.760000000000026432e+00,-7.690551565290996983e-02
-3.750000000000026645e+00,-7.676773715993440161e-02
-3.740000000000026859e+00,-7.662959337324508347e-02
-3.730000000000027072e+00,-7.649108236435130104e-02
-3.720000000000027285e+00,-7.635220218952394611e-02
-3.710000000000027498e+00,-7.621295088963508935e-02
-3.700000000000027711e+00,-7.607332648999487468e-02
-3.690000000000027924e+00,-7.593332700018776138e-02
-3.680000000000028137e+00,-7.579295041390521348e-02
-3.670000000000028351e+00,-7.565219470877689034e-02
-3.660000000000028564e+00,-7.551105784619895067e-02
-3.650000000000028777e+00,-7.536953777116134345e-02
-3.640000000000028990e+00,-7.522763241207093554e-02
-3.630000000000029203e+00,-7.508533968057401475e-02
-3.620000000000029416e+00,-7.494265747137554556e-02
-3.610000000000029630e+00,-7.479958366205605169e-02
-3.600000000000029843e+00,-7.465611611288558436e-02
-3.590000000000030056e+00,-7.451225266663660807e-02
-3.580000000000030269e+00,-7.436799114839318103e-02
-3.570000000000030482e+00,-7.422332936535711023e-02
-3.560000000000030695e+00,-7.407826510665282971e-02
-3.550000000000030909e+00,-7.393279614312860126e-02
-3.540000000000031122e+00,-7.378692022715574450e-02
-3.530000000000031335e+00,-7.364063509242381456e-02
-3.520000000000031548e+00,-7.349393845373475287e-02
-3.510000000000031761e+00,-7.334682800679247217e-02
-3.500000000000031974e+00,-7.319930142799084549e-02
-3.490000000000032188e+00,-7.305135637419779560e-02
-3.480000000000032401e+00,-7.290299048253691405e-02
-3.470000000000032614e+00,-7.275420137016605504e-02
-3.460000000000032827e+00,-7.260498663405219599e-02
-3.450000000000033040e+00,-7.245534385074416106e-02
-3.440000000000033253e+00,-7.230527057614120900e-02
-3.430000000000033467e+00,-7.215476434525872063e-02
-3.420000000000033680e+00,-7.200382267199070818e-02
-3.410000000000033893e+00,-7.185244304886859168e-02
-3.400000000000034106e+00,-7.170062294681694981e-02
-3.390000000000034319e+00,-7.154835981490535735e-02
-3.380000000000034532e+00,-7.139565108009703065e-02
-3.370000000000034746e+00,-7.124249414699364291e-02
-3.360000000000034959e+00,-7.108888639757654504e-02
-3.350000000000035172e+00,-7.093482519094380934e-02
-3.340000000000035385e+00,-7.078030786304481681e-02
-3.330000000000035598e+00,-7.062533172640926560e-02
-3.320000000000035811e+00,-7.046989406987284876e-02
-3.310000000000036025e+00,-7.031399215829955973e-02
-3.300000000000036238e+00,-7.015762323229955688e-02
-3.290000000000036451e+00,-7.000078450794214313e-02
-3.280000000000036664e+00,-6.984347317646541486e-02
-3.270000000000036877e+00,-6.968568640398159486e-02
-3.260000000000037090e+00,-6.952742133117745249e-02
-3.250000000000037303e+00,-6.936867507301006097e-02
-3.240000000000037517e+00,-6.920944471839961254e-02
-3.230000000000037730e+00,-6.904972732991528084e-02
-3.220000000000037943e+00,-6.888951994345852980e-02
-3.210000000000038156e+00,-6.872881956794010816e-02
-3.200000000000038369e+00,-6.856762318495307484e-02
-3.190000000000038582e+00,-6.840592774844046764e-02
-3.180000000000038796e+00,-6.824373018435817007e-02
-3.170000000000039009e+00,-6.808102739033211614e-02
-3.160000000000039222e+00,-6.791781623531098488e-02
-3.150000000000039435e+00,-6.775409355921330201e-02
-3.140000000000039648e+00,-6.758985617256807465e-02
-3.130000000000039861e+00,-6.742510085615262272e-02
-3.120000000000040075e+00,-6.725982436062107050e-02
-3.110000000000040288e+00,-6.709402340613071503e-02
-3.100000000000040501e+00,-6.692769468195940152e-02
-3.090000000000040714e+00,-6.676083484611941565e-02
-3.080000000000040927e+00,-6.659344052496390942e-02
-3.070000000000041140e+00,-6.642550831278787316e-02
-3.060000000000041354e+00,-6.625703477142202980e-02
-3.050000000000041567e+00,-6.608801642982072011e-02
-3.040000000000041780e+00,-6.591844978364479191e-02
-3.030000000000041993e+00,-6.574833129483398375e-02
-3.020000000000042206e+00,-6.557765739117657477e-02
-3.010000000000042419e+00,-6.540642446586997227e-02
-3.000000000000042633e+00,-6.523462887707481839e-02
-2.990000000000042846e+00,-6.506226694746138073e-02
-2.980000000000043059e+00,-6.488933496374993393e-02
-2.970000000000043272e+00,-6.471582917624171816e-02
-2.960000000000043485e+00,-6.454174579834424941e-02
-2.950000000000043698e+00,-6.436708100608785899e-02
-2.940000000000043912e+00,-6.419183093763360104e-02
-2.930000000000044125e+00,-6.401599169277527590e-02
-2.920000000000044338e+00,-6.383955933243053160e-02
-2.910000000000044551e+00,-6.366252987812642816e-02
-2.900000000000044764e+00,-6.348489931147358045e-02
-2.890000000000044977e+00,-6.330666357363395891e-02
-2.880000000000045191e+00,-6.312781856477814313e-02
-2.870000000000045404e+00,-6.294836014353458187e-02
-2.860000000000045617e+00,-6.276828412642891653e-02
-2.850000000000045830e+00,-6.258758628731443674e-02
-2.840000000000046043e+00,-6.240626235679176681e-02
-2.830000000000046256e+00,-6.222430802162097485e-02
-2.820000000000046469e+00,-6.204171892412060907e-02
-2.810000000000046683e+00,-6.185849066155927473e-02
-2.800000000000046896e+00,-6.167461878553506111e-02
-2.790000000000047109e+00,-6.149009880134461564e-02
-2.780000000000047322e+00,-6.130492616734228850e-02
-2.770000000000047535e+00,-6.111909629428707164e-02
-2.760000000000047748e+00,-6.093260454467820664e-02
-2.750000000000047962e+00,-6.074544623207983607e-02
-2.740000000000048175e+00,-6.055761662043374072e-02
-2.730000000000048388e+00,-6.036911092336018358e-02
-2.720000000000048601e+00,-6.017992430344498017e-02
-2.710000000000048814e+00,-5.999005187151647267e-02
-2.700000000000049027e+00,-5.979948868590730798e-02
-2.690000000000049241e+00,-5.960822975170460697e-02
-2.680000000000049454e+00,-5.941627001998604080e-02
-2.670000000000049667e+00,-5.922360438704282054e-02
-2.660000000000049880e+00,-5.903022769358733102e-02
-2.650000000000050093e+00,-5.883613472394899624e-02
-2.640000000000050306e+00,-5.864132020525218703e-02
-2.630000000000050520e+00,-5.844577880658283209e-02
-2.620000000000050733e+00,-5.824950513813675901e-02
-2.610000000000050946e+00,-5.805249375035418519e-02
-2.600000000000051159e+00,-5.785473913303812443e-02
-2.590000000000051372e+00,-5.765623571445586959e-02
-2.580000000000051585e+00,-5.745697786042432142e-02
-2.570000000000051799e+00,-5.725695987337851844e-02
-2.560000000000052012e+00,-5.705617599142234070e-02
-2.550000000000052225e+00,-5.685462038736189411e-02
-2.540000000000052438e+00,-5.665228716771980588e-02
-2.530000000000052651e+00,-5.644917037173286661e-02
-2.520000000000052864e+00,-5.624526397032894587e-02
-2.510000000000053078e+00,-5.604056186508452053e-02
-2.500000000000053291e+00,-5.583505788716387752e-02
-2.490000000000053504e+00,-5.562874579623665328e-02
-2.480000000000053717e+00,-5.542161927937445942e-02
-2.470000000000053930e+00,-5.521367194992778116e-02
-2.460000000000054143e+00,-5.500489734637956096e-02
-2.450000000000054357e+00,-5.479528893117673050e-02
-2.440000000000054570e+00,-5.458484008954053723e-02
-2.430000000000054783e+00,-5.437354412825134986e-02
-2.420000000000054996e+00,-5.416139427441137022e-02
-2.410000000000055209e+00,-5.394838367418179625e-02
-2.400000000000055422e+00,-5.373450539149533800e-02
-2.390000000000055635e+00,-5.351975240674454459e-02
-2.380000000000055849e+00,-5.330411761544130017e-02
-2.370000000000056062e+00,-5.308759382685093037e-02
-2.360000000000056275e+00,-5.287017376260053775e-02
-2.350000000000056488e+00,-5.265185005525516854e-02
-2.340000000000056701e+00,-5.243261524686956138e-02
-2.330000000000056914e+00,-5.221246178750722083e-02
-2.320000000000057128e+00,-5.199138203373088879e-02
-2.310000000000057341e+00,-5.176936824706183243e-02
-2.300000000000057554e+00,-5.154641259240633211e-02
-2.290000000000057767e+00,-5.132250713645196416e-02
-2.280000000000057980e+00,-5.109764384602764886e-02
-2.270000000000058193e+00,-5.087181458643196680e-02
-2.260000000000058407e+00,-5.064501111972632974e-02
-2.250000000000058620e+00,-5.041722510298946719e-02
-2.240000000000058833e+00,-5.018844808653942502e-02
-2.230000000000059046e+00,-4.995867151211434709e-02
-2.220000000000059259e+00,-4.972788671101668889e-02
-2.210000000000059472e+00,-4.949608490221660967e-02
-2.200000000000059686e+00,-4.926325719041554918e-02
-2.190000000000059899e+00,-4.902939456406717189e-02
-2.180000000000060112e+00,-4.879448789335670555e-02
-2.170000000000060325e+00,-4.855852792813540597e-02
-2.160000000000060538e+00,-4.832150529581040466e-02
-2.150000000000060751e+00,-4.808341049918855858e-02
-2.140000000000060965e+00,-4.784423391427215094e-02
-2.130000000000061178e+00,-4.760396578800677597e-02
-2.120000000000061391e+00,-4.736259623597871560e-02
-2.110000000000061604e+00,-4.712011524006114865e-02
-2.100000000000061817e+00,-4.687651264600784656e-02
-2.090000000000062030e+00,-4.663177816099301626e-02
-2.080000000000062244e+00,-4.638590135109448009e-02
-2.070000000000062457e+00,-4.613887163872119890e-02
-2.060000000000062670e+00,-4.589067829998161319e-02
-2.050000000000062883e+00,-4.564131046199196295e-02
-2.040000000000063096e+00,-4.539075710012174802e-02
-2.030000000000063309e+00,-4.513900703517759183e-02
-2.020000000000063523e+00,-4.488604893052069306e-02
-2.010000000000063736e+00,-4.463187128911626916e-02
-2.000000000000063949e+00,-4.437646245051551919e-02
-1.990000000000063940e+00,-4.411981058776696246e-02
-1.980000000000063931e+00,-4.386190370425215729e-02
-1.970000000000063922e+00,-4.360272963044980327e-02
-1.960000000000063913e+00,-4.334227602062074719e-02
-1.950000000000063904e+00,-4.308053034941376064e-02
-1.940000000000063896e+00,-4.281747990839026435e-02
-1.930000000000063887e+00,-4.255311180246542507e-02
-1.920000000000063878e+00,-4.228741294626142677e-02
-1.910000000000063869e+00,-4.202037006037375594e-02
-1.900000000000063860e+00,-4.175196966754370076e-02
-1.890000000000063851e+00,-4.148219808873918057e-02
-1.880000000000063842e+00,-4.121104143913711243e-02
-1.870000000000063833e+00,-4.093848562400546898e-02
-1.860000000000063825e+00,-4.066451633448434078e-02
-1.850000000000063816e+00,-4.038911904325902941e-02
-1.840000000000063807e+00,-4.011227900012559466e-02
-1.830000000000063798e+00,-3.983398122744324921e-02
-1.820000000000063789e+00,-3.955421051547143574e-02
-1.810000000000063780e+00,-3.927295141758656988e-02
-1.800000000000063771e+00,-3.899018824537762301e-02
-1.790000000000063762e+00,-3.870590506361263478e-02
-1.780000000000063753e+00,-3.842008568507648131e-02
-1.770000000000063745e+00,-3.813271366527227341e-02
-1.760000000000063736e+00,-3.784377229698569073e-02
-1.750000000000063727e+00,-3.755324460470343267e-02
-1.740000000000063718e+00,-3.726111333888553617e-02
-1.730000000000063709e+00,-3.696736097008476024e-02
-1.720000000000063700e+00,-3.667196968290836051e-02
-1.710000000000063691e+00,-3.637492136981650137e-02
-1.700000000000063682e+00,-3.607619762475457875e-02
-1.690000000000063674e+00,-3.577577973661040522e-02
-1.680000000000063665e+00,-3.547364868249423819e-02
-1.670000000000063656e+00,-3.516978512083232533e-02
-1.660000000000063647e+00,-3.486416938427096268e-02
-1.650000000000063638e+00,-3.455678147238314818e-02
-1.640000000000063629e+00,-3.424760104417021861e-02
-1.630000000000063620e+00,-3.393660741035524342e-02
-1.620000000000063611e+00,-3.362377952545615029e-02
-1.610000000000063602e+00,-3.330909597963571667e-02
-1.600000000000063594e+00,-3.299253499031824105e-02
-1.590000000000063585e+00,-3.267407439356542764e-02
-1.580000000000063576e+00,-3.235369163520331742e-02
-1.570000000000063567e+00,-3.203136376169234828e-02
-1.560000000000063558e+00,-3.170706741072935875e-02
-1.550000000000063549e+00,-3.138077880157553318e-02
-1.540000000000063540e+00,-3.105247372509790937e-02
-1.530000000000063531e+00,-3.072212753351571263e-02
-1.520000000000063523e+00,-3.038971512983830447e-02
-1.510000000000063514e+00,-3.005521095699100267e-02
-1.500000000000063505e+00,-2.971858898660623138e-02
-1.490000000000063496e+00,-2.937982270747897112e-02
-1.480000000000063487e+00,-2.903888511366689573e-02
-1.470000000000063478e+00,-2.869574869222612720e-02
-1.460000000000063469e+00,-2.835038541056592726e-02
-1.450000000000063460e+00,-2.800276670341311086e-02
-1.440000000000063451e+00,-2.765286345936499371e-02
-1.430000000000063443e+00,-2.730064600702193645e-02
-1.420000000000063434e+00,-2.694608410067927257e-02
-1.410000000000063425e+00,-2.658914690556384366e-02
-1.400000000000063416e+00,-2.622980298259702109e-02
-1.390000000000063407e+00,-2.586802027266591267e-02
-1.380000000000063398e+00,-2.550376608038572995e-02
-1.370000000000063389e+00,-2.513700705733022331e-02
-1.360000000000063380e+00,-2.476770918471128680e-02
-1.350000000000063372e+00,-2.439583775548637493e-02
-1.340000000000063363e+00,-2.402135735587124926e-02
-1.330000000000063354e+00,-2.364423184623103830e-02
-1.320000000000063345e+00,-2.326442434133001516e-02
-1.310000000000063336e+00,-2.288189718991037389e-02
-1.300000000000063327e+00,-2.249661195357314375e-02
-1.290000000000063318e+00,-2.210852938493433617e-02
-1.280000000000063309e+00,-2.171760940502455439e-02
-1.270000000000063300e+00,-2.132381107990412306e-02
-1.260000000000063292e+00,-2.092709259645395350e-02
-1.250000000000063283e+00,-2.052741123731689765e-02
-1.240000000000063274e+00,-2.012472335494680867e-02
-1.230000000000063265e+00,-1.971898434472947950e-02
-1.220000000000063256e+00,-1.931014861713522060e-02
-1.210000000000063247e+00,-1.889816956886428839e-02
-1.200000000000063238e+00,-1.848299955293622801e-02
-1.190000000000063229e+00,-1.806458984768085849e-02
-1.180000000000063221e+00,-1.764289062458241145e-02
-1.170000000000063212e+00,-1.721785091492289768e-02
-1.160000000000063203e+00,-1.678941857517553260e-02
-1.150000000000063194e+00,-1.635754025108863974e-02
-1.140000000000063185e+00,-1.592216134040145767e-02
-1.130000000000063176e+00,-1.548322595413124600e-02
-1.120000000000063167e+00,-1.504067687636402931e-02
-1.110000000000063158e+00,-1.459445552248048346e-02
-1.100000000000063149e+00,-1.414450189574461419e-02
-1.090000000000063141e+00,-1.369075454217837974e-02
-1.080000000000063132e+00,-1.323315050363947296e-02
-1.070000000000063123e+00,-1.277162526901984806e-02
-1.060000000000063114e+00,-1.230611272347213909e-02
-1.050000000000063105e+00,-1.183654509557011299e-02
-1.040000000000063096e+00,-1.136285290230195158e-02
-1.030000000000063087e+00,-1.088496489179066606e-02
-1.020000000000063078e+00,-1.040280798362851720e-02
-1.010000000000063070e+00,-9.916307206707403871e-03
-1.000000000000063061e+00,-9.425385634418711675e-03
-9.900000000000630518e-01,-8.929964317090817449e-03
-9.800000000000630429e-01,-8.429962211521839152e-03
-9.700000000000630340e-01,-7.925296107458906433e-03
-9.600000000000630251e-01,-7.415880550867511023e-03
-9.500000000000630163e-01,-6.901627763820299133e-03
-9.400000000000630074e-01,-6.382447560829828184e-03
-9.300000000000629985e-01,-5.858247261435179515e-03
-9.200000000000629896e-01,-5.328931598844135163e-03
-9.100000000000629807e-01,-4.794402624414474678e-03
-9.000000000000629718e-01,-4.254559607751958773e-03
-8.900000000000629630e-01,-3.709298932182964262e-03
-8.800000000000629541e-01,-3.158513985345218125e-03
-8.700000000000629452e-01,-2.602095044626261469e-03
-8.600000000000629363e-01,-2.039929157158853860e-03
-8.500000000000629274e-01,-1.471900014063747507e-03
-8.400000000000629186e-01,-8.978878186135346969e-04
-8.300000000000629097e-01,-3.177691479632662320e-04
-8.200000000000629008e-01,2.685831919241627331e-04
-8.100000000000628919e-01,8.613003185581620102e-04
-8.000000000000628830e-01,1.460517432833566233e-03
-7.900000000000628742e-01,2.066373987031665856e-03
-7.800000000000628653e-01,2.679013861399725041e-03
-7.700000000000628564e-01,3.298585549825525098e-03
-7.600000000000628475e-01,3.925242355174022799e-03
-7.500000000000628386e-01,4.559142594875906750e-03
-7.400000000000628297e-01,5.200449817415404678e-03
-7.300000000000628209e-01,5.849333030403816580e-03
-7.200000000000628120e-01,6.505966940976056802e-03
-7.100000000000628031e-01,7.170532209303845383e-03
-7.000000000000627942e-01,7.843215716078266730e-03
-6.900000000000627853e-01,8.524210844874900023e-03
-6.800000000000627765e-01,9.213717780390128995e-03
-6.700000000000627676e-01,9.911943823605872186e-03
-6.600000000000627587e-01,1.061910372502788448e-02
-6.500000000000627498e-01,1.133542003722837893e-02
-6.400000000000627409e-01,1.206112348801943387e-02
-6.300000000000627320e-01,1.279645337569633272e-02
-6.200000000000627232e-01,1.354165798789323458e-02
-6.100000000000627143e-01,1.429699504573211759e-02
-6.000000000000627054e-01,1.506273217507003367e-02
-5.900000000000626965e-01,1.583914740681171759e-02
-5.800000000000626876e-01,1.662652970840467967e-02
-5.700000000000626788e-01,1.742517954882608425e-02
-5.600000000000626699e-01,1.823540949955390969e-02
-5.500000000000626610e-01,1.905754487423788612e-02
-5.400000000000626521e-01,1.989192441001506884e-02
-5.300000000000626432e-01,2.073890099367568796e-02
-5.200000000000626343e-01,2.159884243616475019e-02
-5.100000000000626255e-01,2.247213229921736152e-02
-5.000000000000626166e-01,2.335917077826583227e-02
-4.900000000000626077e-01,2.426037564613282155e-02
-4.800000000000625988e-01,2.517618326243820440e-02
-4.700000000000625899e-01,2.610704965410149195e-02
-4.600000000000625811e-01,2.705345167282541263e-02
-4.500000000000625722e-01,2.801588823600084308e-02
-4.400000000000625633e-01,2.899488165808124587e-02
-4.300000000000625544e-01,2.999097908015612921e-02
-4.200000000000625455e-01,3.100475400619355157e-02
-4.100000000000625366e-01,3.203680795525309238e-02
-4.000000000000625278e-01,3.308777223988199762e-02
-3.900000000000625189e-01,3.415830988191712742e-02
-3.800000000000625100e-01,3.524911767804067564e-02
-3.700000000000625011e-01,3.636092842867285485e-02
-3.600000000000624922e-01,3.749451334516226697e-02
-3.500000000000624834e-01,3.865068465176013657e-02
-3.400000000000624745e-01,3.983029840054624210e-02
-3.300000000000624656e-01,4.103425751935215610e-02
-3.200000000000624567e-01,4.226351511479095602e-02
-3.100000000000624478e-01,4.351907805479768993e-02
-3.000000000000624389e-01,4.480201085762120644e-02
-2.900000000000624301e-01,4.611343991699695666e-02
-2.800000000000624212e-01,4.745455809633448985e-02
-2.700000000000624123e-01,4.882662972813136409e-02
-2.600000000000624034e-01,5.023099605856869848e-02
-2.500000000000623945e-01,5.166908118132094302e-02
-2.400000000000623857e-01,5.314239850905571466e-02
-2.300000000000623768e-01,5.465255783592621458e-02
-2.200000000000623679e-01,5.620127304954107561e-02
-2.100000000000623590e-01,5.779037055643764659e-02
-2.000000000000623501e-01,5.942179849091771410e-02
-1.900000000000623412e-01,6.109763678316792318e-02
-1.800000000000623324e-01,6.282010816873948023e-02
-1.700000000000623235e-01,6.459159022751830015e-02
-1.600000000000623146e-01,6.641462854599142207e-02
-1.500000000000623057e-01,6.829195110150723669e-02
-1.400000000000622968e-01,7.022648397076149129e-02
-1.300000000000622880e-01,7.222136846614193861e-02
-1.200000000000622929e-01,7.427997980174703974e-02
-1.100000000000622979e-01,7.640594738440498190e-02
-1.000000000000623029e-01,7.860317681189171735e-02
-9.000000000006230794e-02,8.087587363817944075e-02
-8.000000000006231293e-02,8.322856893048272142e-02
-7.000000000006231793e-02,8.566614659059840209e-02
-6.000000000006231599e-02,8.819387233773122448e-02
-5.000000000006231404e-02,9.081742414418146614e-02
-4.000000000006231210e-02,9.354292376957278055e-02
-3.000000000006231016e-02,9.637696884209791259e-02
-2.000000000006230821e-02,9.932666467264790466e-02
-1.000000000006230801e-02,1.023996546434502580e-01
-6.230779781013495722e-14,1.056041475692094944e-01
9.999999999937692410e-03,1.089489398677953302e-01
1.999999999993769262e-02,1.124434296841314296e-01
2.999999999993769456e-02,1.160976192777725402e-01
3.999999999993769650e-02,1.199221010202779214e-01
4.999999999993769845e-02,1.239280212893003885e-01
5.999999999993770039e-02,1.281270154732610800e-01
6.999999999993769539e-02,1.325311063597822414e-01
7.999999999993769040e-02,1.371525576067423591e-01
8.999999999993768540e-02,1.420036741262885593e-01
9.999999999993768041e-02,1.470965424945826494e-01
1.099999999999376754e-01,1.524427074484757672e-01
1.199999999999376704e-01,1.580527856330961323e-01
1.299999999999376654e-01,1.639360253065923478e-01
1.399999999999376743e-01,1.700998305165671298e-01
1.499999999999376832e-01,1.765492794215464400e-01
1.599999999999376921e-01,1.832866770898340658e-01
1.699999999999377009e-01,1.903111905595126774e-01
1.799999999999377098e-01,1.976186151379065448e-01
1.899999999999377187e-01,2.052013134434515773e-01
1.999999999999377276e-01,2.130483519536565951e-01
2.099999999999377365e-01,2.211458358923984457e-01
2.199999999999377454e-01,2.294774168281610016e-01
2.299999999999377542e-01,2.380249243622678534e-01
2.399999999999377631e-01,2.467690590888168556e-01
2.499999999999377720e-01,2.556900813946612616e-01
2.599999999999377809e-01,2.647684390781195884e-01
2.699999999999377898e-01,2.739852928475219884e-01
2.799999999999377986e-01,2.833229178784202329e-01
2.899999999999378075e-01,2.927649774793550375e-01
2.999999999999378164e-01,3.022966787017987711e-01
3.099999999999378253e-01,3.119048283299114543e-01
3.199999999999378342e-01,3.215778114107044061e-01
3.299999999999378431e-01,3.313055144565261179e-01
3.399999999999378519e-01,3.410792130321328441e-01
3.499999999999378608e-01,3.508914398486795982e-01
3.599999999999378697e-01,3.607358456291166471e-01
3.699999999999378786e-01,3.706070614444093025e-01
3.799999999999378875e-01,3.805005682259622879e-01
3.899999999999378963e-01,3.904125768182473699e-01
3.999999999999379052e-01,4.003399202115500710e-01
4.099999999999379141e-01,4.102799583959916840e-01
4.199999999999379230e-01,4.202304954952014171e-01
4.299999999999379319e-01,4.301897083667943766e-01
4.399999999999379408e-01,4.401560856079593242e-01
4.499999999999379496e-01,4.501283758070672714e-01
4.599999999999379585e-01,4.601055438827955091e-01
4.699999999999379674e-01,4.700867344121534841e-01
4.799999999999379763e-01,4.800712409411099779e-01
4.899999999999379852e-01,4.900584803782452314e-01
4.999999999999379940e-01,5.000479716814520970e-01
5.099999999999379474e-01,5.100393181531898135e-01
5.199999999999379563e-01,5.200321927572635339e-01
5.299999999999379652e-01,5.300263259577150388e-01
5.399999999999379741e-01,5.400214956576295799e-01
5.499999999999379829e-01,5.500175188827328698e-01
5.599999999999379918e-01,5.600142449122740285e-01
5.699999999999380007e-01,5.700115496087625466e-01
5.799999999999380096e-01,5.800093307396594344e-01
5.899999999999380185e-01,5.900075041190714353e-01
5.999999999999380274e-01,6.000060004267900871e-01
6.099999999999380362e-01,6.100047625864913892e-01
6.199999999999380451e-01,6.200037436052991957e-01
6.299999999999380540e-01,6.300029047938553450e-01
6.399999999999380629e-01,6.400022143001086183e-01
6.499999999999380718e-01,6.500016459016811909e-01
6.599999999999380806e-01,6.600011780113135273e-01
6.699999999999380895e-01,6.700007928578628480e-01
6.799999999999380984e-01,6.800004758119146953e-01
6.899999999999381073e-01,6.900002148305048877e-01
6.999999999999381162e-01,6.999999999999382272e-01
7.099999999999381251e-01,7.099998231593844800e-01
7.199999999999381339e-01,7.199996775909962565e-01
7.299999999999381428e-01,7.299995577647926392e-01
7.399999999999381517e-01,7.399994591286384038e-01
7.499999999999381606e-01,7.499993779353488765e-01
7.599999999999381695e-01,7.599993111003605639e-01
7.699999999999381783e-01,7.699992560845649869e-01
7.799999999999381872e-01,7.799992107978582778e-01
7.899999999999381961e-01,7.899991735197440246e-01
7.999999999999382050e-01,7.999991428339751076e-01
8.099999999999382139e-01,8.099991175747518479e-01
8.199999999999382228e-01,8.199990967824345445e-01
8.299999999999382316e-01,8.299990796670863036e-01
8.399999999999382405e-01,8.399990655784639326e-01
8.499999999999382494e-01,8.499990539813134793e-01
8.599999999999382583e-01,8.599990445285590202e-01
8.699999999999382672e-01,8.699990371236676623e-01
8.799999999999382760e-01,8.799990312736887255e-01
8.899999999999382849e-01,8.899990265910039389e-01
8.999999999999382938e-01,8.999990227983997171e-01
9.099999999999383027e-01,9.099990196940563880e-01
9.199999999999383116e-01,9.199990171286686058e-01
9.299999999999383204e-01,9.299990149901711245e-01
9.399999999999383293e-01,9.399990131933375626e-01
9.499999999999383382e-01,9.499990116725705036e-01
9.599999999999383471e-01,9.599990103768234473e-01
9.699999999999383560e-01,9.699990092659704910e-01
9.799999999999383649e-01,9.799990083081749903e-01
9.899999999999383737e-01,9.899990074779579929e-01
9.999999999999383826e-01,9.999990067547653849e-01
1.009999999999938280e+00,1.009999006121892640e+00
1.019999999999938289e+00,1.019999005565668249e+00
1.029999999999938298e+00,1.029999005074830665e+00
1.039999999999938307e+00,1.039999004640047575e+00
1.049999999999938316e+00,1.049999004253539869e+00
1.059999999999938325e+00,1.059999003908789206e+00
1.069999999999938334e+00,1.069999003600304643e+00
1.079999999999938343e+00,1.079999003323440121e+00
1.089999999999938352e+00,1.089999003074246575e+00
1.099999999999938360e+00,1.099999002849350704e+00
1.109999999999938369e+00,1.109999002645861932e+00
1.119999999999938378e+00,1.119999002461292470e+00
1.129999999999938387e+00,1.129999002293493593e+00
1.139999999999938396e+00,1.139999002140603235e+00
1.149999999999938405e+00,1.149999002001000914e+00
1.159999999999938414e+00,1.159999001873274427e+00
1.169999999999938423e+00,1.169999001756186985e+00
1.179999999999938431e+00,1.179999001648653456e+00
1.189999999999938440e+00,1.189999001549718605e+00
1.199999999999938449e+00,1.199999001458540215e+00
1.209999999999938458e+00,1.209999001374372440e+00
1.219999999999938467e+00,1.219999001296554253e+00
1.229999999999938476e+00,1.229999001224497901e+00
1.239999999999938485e+00,1.239999001157679803e+00
1.249999999999938494e+00,1.249999001095632556e+00
1.259999999999938503e+00,1.259999001037937605e+00
1.269999999999938511e+00,1.269999000984219695e+00
1.279999999999938520e+00,1.279999000934142428e+00
1.289999999999938529e+00,1.289999000887402048e+00
1.299999999999938538e+00,1.299999000843725216e+00
1.309999999999938547e+00,1.309999000802865243e+00
1.319999999999938556e+00,1.319999000764597863e+00
1.329999999999938565e+00,1.329999000728721459e+00
1.339999999999938574e+00,1.339999000695051512e+00
1.349999999999938582e+00,1.349999000663421267e+00
1.359999999999938591e+00,1.359999000633678401e+00
1.369999999999938600e+00,1.369999000605684358e+00
1.379999999999938609e+00,1.379999000579312129e+00
1.389999999999938618e+00,1.389999000554446473e+00
1.399999999999938627e+00,1.399999000530980142e+00
1.409999999999938636e+00,1.409999000508817213e+00
1.419999999999938645e+00,1.419999000487867979e+00
1.429999999999938654e+00,1.429999000468050285e+00
1.439999999999938662e+00,1.439999000449288857e+00
1.449999999999938671e+00,1.449999000431514196e+00
1.459999999999938680e+00,1.459999000414662351e+00
1.469999999999938689e+00,1.469999000398674038e+00
1.479999999999938698e+00,1.479999000383494412e+00
1.489999999999938707e+00,1.489999000369073068e+00
1.499999999999938716e+00,1.499999000355363821e+00
1.509999999999938725e+00,1.509999000342322706e+00
1.519999999999938733e+00,1.519999000329909311e+00
1.529999999999938742e+00,1.529999000318086333e+00
1.539999999999938751e+00,1.539999000306819577e+00
1.549999999999938760e+00,1.549999000296075957e+00
1.559999999999938769e+00,1.559999000285825943e+00
1.569999999999938778e+00,1.569999000276041556e+00
1.579999999999938787e+00,1.579999000266695930e+00
1.589999999999938796e+00,1.589999000257765527e+00
1.599999999999938805e+00,1.599999000249227254e+00
1.609999999999938813e+00,1.609999000241059353e+00
1.619999999999938822e+00,1.619999000233242725e+00
1.629999999999938831e+00,1.629999000225757833e+00
1.639999999999938840e+00,1.639999000218587799e+00
1.649999999999938849e+00,1.649999000211716194e+00
1.659999999999938858e+00,1.659999000205127473e+00
1.669999999999938867e+00,1.669999000198807426e+00
1.679999999999938876e+00,1.679999000192742065e+00
1.689999999999938884e+00,1.689999000186918954e+00
1.699999999999938893e+00,1.699999000181326103e+00
1.709999999999938902e+00,1.709999000175952188e+00
1.719999999999938911e+00,1.719999000170786552e+00
1.729999999999938920e+00,1.729999000165818979e+00
1.739999999999938929e+00,1.739999000161040366e+00
1.749999999999938938e+00,1.749999000156441831e+00
1.759999999999938947e+00,1.759999000152014936e+00
1.769999999999938955e+00,1.769999000147751023e+00
1.779999999999938964e+00,1.779999000143643650e+00
1.789999999999938973e+00,1.789999000139685270e+00
1.799999999999938982e+00,1.799999000135868998e+00
1.809999999999938991e+00,1.809999000132189062e+00
1.819999999999939000e+00,1.819999000128638578e+00
1.829999999999939009e+00,1.829999000125212660e+00
1.839999999999939018e+00,1.839999000121905093e+00
1.849999999999939027e+00,1.849999000118711212e+00
1.859999999999939035e+00,1.859999000115626577e+00
1.869999999999939044e+00,1.869999000112645859e+00
1.879999999999939053e+00,1.879999000109765506e+00
1.889999999999939062e+00,1.889999000106980409e+00
1.899999999999939071e+00,1.899999000104287239e+00
1.909999999999939080e+00,1.909999000101681554e+00
1.919999999999939089e+00,1.919999000099160691e+00
1.929999999999939098e+00,1.929999000096720874e+00
1.939999999999939106e+00,1.939999000094358772e+00
1.949999999999939115e+00,1.949999000092071055e+00
1.959999999999939124e+00,1.959999000089855281e+00
1.969999999999939133e+00,1.969999000087708341e+00
1.979999999999939142e+00,1.979999000085628236e+00
1.989999999999939151e+00,1.989999000083610969e+00
1.999999999999939160e+00,1.999999000081655653e+00
2.009999999999938947e+00,2.009999000079758513e+00
2.019999999999938733e+00,2.019999000077918438e+00
2.029999999999938520e+00,2.029999000076132987e+00
2.039999999999938307e+00,2.039999000074400382e+00
2.049999999999938094e+00,2.049999000072717514e+00
2.059999999999937881e+00,2.059999000071084385e+00
2.069999999999937668e+00,2.069999000069498329e+00
2.079999999999937454e+00,2.079999000067956683e+00
2.089999999999937241e+00,2.089999000066459889e+00
2.099999999999937028e+00,2.099999000065004839e+00
2.109999999999936815e+00,2.109999000063589758e+00
2.119999999999936602e+00,2.119999000062215089e+00
2.129999999999936389e+00,2.129999000060878167e+00
2.139999999999936175e+00,2.139999000059576773e+00
2.149999999999935962e+00,2.149999000058311793e+00
2.159999999999935749e+00,2.159999000057081009e+00
2.169999999999935536e+00,2.169999000055883087e+00
2.179999999999935323e+00,2.179999000054716696e+00
2.189999999999935110e+00,2.189999000053580946e+00
2.199999999999934897e+00,2.199999000052475395e+00
2.209999999999934683e+00,2.209999000051398710e+00
2.219999999999934470e+00,2.219999000050350002e+00
2.229999999999934257e+00,2.229999000049327496e+00
2.239999999999934044e+00,2.239999000048331634e+00
2.249999999999933831e+00,2.249999000047361530e+00
2.259999999999933618e+00,2.259999000046415407e+00
2.269999999999933404e+00,2.269999000045492821e+00
2.279999999999933191e+00,2.279999000044593327e+00
2.289999999999932978e+00,2.289999000043716482e+00
2.299999999999932765e+00,2.299999000042860953e+00
2.309999999999932552e+00,2.309999000042026296e+00
2.319999999999932339e+00,2.319999000041211623e+00
2.329999999999932125e+00,2.329999000040416934e+00
2.339999999999931912e+00,2.339999000039640453e+00
2.349999999999931699e+00,2.349999000038882624e+00
2.359999999999931486e+00,2.359999000038143446e+00
2.369999999999931273e+00,2.369999000037421588e+00
2.379999999999931060e+00,2.379999000036716161e+00
2.389999999999930846e+00,2.389999000036026722e+00
2.399999999999930633e+00,2.399999000035353713e+00
2.409999999999930420e+00,2.409999000034696248e+00
2.419999999999930207e+00,2.419999000034053438e+00
2.429999999999929994e+00,2.429999000033424839e+00
2.439999999999929781e+00,2.439999000032811338e+00
2.449999999999929567e+00,2.449999000032210716e+00
2.459999999999929354e+00,2.459999000031623861e+00
2.469999999999929141e+00,2.469999000031049885e+00
2.479999999999928928e+00,2.479999000030488343e+00
2.489999999999928715e+00,2.489999000029939236e+00
2.499999999999928502e+00,2.499999000029402563e+00
2.509999999999928288e+00,2.509999000028876104e+00
2.519999999999928075e+00,2.519999000028362079e+00
2.529999999999927862e+00,2.529999000027858713e+00
2.539999999999927649e+00,2.539999000027366005e+00
2.549999999999927436e+00,2.549999000026883067e+00
2.559999999999927223e+00,2.559999000026410343e+00
2.569999999999927009e+00,2.569999000025948721e+00
2.579999999999926796e+00,2.579999000025495093e+00
2.589999999999926583e+00,2.589999000025051679e+00
2.599999999999926370e+00,2.599999000024617146e+00
2.609999999999926157e+00,2.609999000024191496e+00
2.619999999999925944e+00,2.619999000023774727e+00
2.629999999999925731e+00,2.629999000023365507e+00
2.639999999999925517e+00,2.639999000022965170e+00
2.649999999999925304e+00,2.649999000022572826e+00
2.659999999999925091e+00,2.659999000022188032e+00
2.669999999999924878e+00,2.669999000021810787e+00
2.679999999999924665e+00,2.679999000021441091e+00
2.689999999999924452e+00,2.689999000021078057e+00
2.699999999999924238e+00,2.699999000020722129e+00
2.709999999999924025e+00,2.709999000020373749e+00
2.719999999999923812e+00,2.719999000020032032e+00
2.729999999999923599e+00,2.729999000019696087e+00
2.739999999999923386e+00,2.739999000019366804e+00
2.749999999999923173e+00,2.749999000019043294e+00
2.759999999999922959e+00,2.759999000018726889e+00
2.769999999999922746e+00,2.769999000018415369e+00
2.779999999999922533e+00,2.779999000018110067e+00
2.789999999999922320e+00,2.789999000017810982e+00
2.799999999999922107e+00,2.799999000017515893e+00
2.809999999999921894e+00,2.809999000017227022e+00
2.819999999999921680e+00,2.819999000016943480e+00
2.829999999999921467e+00,2.829999000016664823e+00
2.839999999999921254e+00,2.839999000016391051e+00
2.849999999999921041e+00,2.849999000016122608e+00
2.859999999999920828e+00,2.859999000015859050e+00
2.869999999999920615e+00,2.869999000015599488e+00
2.879999999999920401e+00,2.879999000015344812e+00
2.889999999999920188e+00,2.889999000015095021e+00
2.899999999999919975e+00,2.899999000014848782e+00
2.909999999999919762e+00,2.909999000014606985e+00
2.919999999999919549e+00,2.919999000014369628e+00
2.929999999999919336e+00,2.929999000014135824e+00
2.939999999999919122e+00,2.939999000013906461e+00
2.949999999999918909e+00,2.949999000013680650e+00
2.959999999999918696e+00,2.959999000013458836e+00
2.969999999999918483e+00,2.969999000013240575e+00
2.979999999999918270e+00,2.979999000013026311e+00
2.989999999999918057e+00,2.989999000012815156e+00
2.999999999999917843e+00,2.999999000012607997e+00
3.009999999999917630e+00,3.009999000012403947e+00
3.019999999999917417e+00,3.019999000012203449e+00
3.029999999999917204e+00,3.029999000012006061e+00
3.039999999999916991e+00,3.039999000011811781e+00
3.049999999999916778e+00,3.049999000011620165e+00
3.059999999999916565e+00,3.059999000011432546e+00
3.069999999999916351e+00,3.069999000011247148e+00
3.079999999999916138e+00,3.079999000011064414e+00
3.089999999999915925e+00,3.089999000010885677e+00
3.099999999999915712e+00,3.099999000010709160e+00
3.109999999999915499e+00,3.109999000010535752e+00
3.119999999999915286e+00,3.119999000010364565e+00
3.129999999999915072e+00,3.129999000010196042e+00
3.139999999999914859e+00,3.139999000010029739e+00
3.149999999999914646e+00,3.149999000009866990e+00
3.159999999999914433e+00,3.159999000009706016e+00
3.169999999999914220e+00,3.169999000009547707e+00
3.179999999999914007e+00,3.179999000009391175e+00
3.189999999999913793e+00,3.189999000009237751e+00
3.199999999999913580e+00,3.199999000009086547e+00
3.209999999999913367e+00,3.209999000008936676e+00
3.219999999999913154e+00,3.219999000008789913e+00
3.229999999999912941e+00,3.229999000008645371e+00
3.239999999999912728e+00,3.239999000008502605e+00
3.249999999999912514e+00,3.249999000008362060e+00
3.259999999999912301e+00,3.259999000008223291e+00
3.269999999999912088e+00,3.269999000008086298e+00
3.279999999999911875e+00,3.279999000007952414e+00
3.289999999999911662e+00,3.289999000007819419e+00
3.299999999999911449e+00,3.299999000007688643e+00
3.309999999999911235e+00,3.309999000007559200e+00
3.319999999999911022e+00,3.319999000007431977e+00
3.329999999999910809e+00,3.329999000007306531e+00
3.339999999999910596e+00,3.339999000007182861e+00
3.349999999999910383e+00,3.349999000007060523e+00
3.359999999999910170e+00,3.359999000006941294e+00
3.369999999999909956e+00,3.369999000006822065e+00
3.379999999999909743e+00,3.379999000006705057e+00
3.389999999999909530e+00,3.389999000006589380e+00
3.399999999999909317e+00,3.399999000006475480e+00
3.409999999999909104e+00,3.409999000006362913e+00
3.419999999999908891e+00,3.419999000006252121e+00
3.429999999999908677e+00,3.429999000006142662e+00
3.439999999999908464e+00,3.439999000006034535e+00
3.449999999999908251e+00,3.449999000005928185e+00
3.459999999999908038e+00,3.459999000005823167e+00
3.469999999999907825e+00,3.469999000005719481e+00
3.479999999999907612e+00,3.479999000005617127e+00
3.489999999999907399e+00,3.489999000005515661e+00
3.499999999999907185e+00,3.499999000005415972e+00
3.509999999999906972e+00,3.509999000005316727e+00
3.519999999999906759e+00,3.519999000005219703e+00
3.529999999999906546e+00,3.529999000005123566e+00
3.539999999999906333e+00,3.539999000005028318e+00
3.549999999999906120e+00,3.549999000004934846e+00
3.559999999999905906e+00,3.559999000004842706e+00
3.569999999999905693e+00,3.569999000004750567e+00
3.579999999999905480e+00,3.579999000004660648e+00
3.589999999999905267e+00,3.589999000004571172e+00
3.599999999999905054e+00,3.599999000004483474e+00
3.609999999999904841e+00,3.609999000004395775e+00
3.619999999999904627e+00,3.619999000004310297e+00
3.629999999999904414e+00,3.629999000004225262e+00
3.639999999999904201e+00,3.639999000004141116e+00
3.649999999999903988e+00,3.649999000004058747e+00
3.659999999999903775e+00,3.659999000003976377e+00
3.669999999999903562e+00,3.669999000003895340e+00
3.679999999999903348e+00,3.679999000003815190e+00
3.689999999999903135e+00,3.689999000003735929e+00
3.699999999999902922e+00,3.699999000003658001e+00
3.709999999999902709e+00,3.709999000003580960e+00
3.719999999999902496e+00,3.719999000003503919e+00
3.729999999999902283e+00,3.729999000003428655e+00
3.739999999999902069e+00,3.739999000003353835e+00
3.749999999999901856e+00,3.749999000003280347e+00
3.759999999999901643e+00,3.759999000003206859e+00
3.769999999999901430e+00,3.769999000003134260e+00
3.779999999999901217e+00,3.779999000003063436e+00
3.789999999999901004e+00,3.789999000002993057e+00
3.799999999999900790e+00,3.799999000002923122e+00
3.809999999999900577e+00,3.809999000002853631e+00
3.819999999999900364e+00,3.819999000002785472e+00
3.829999999999900151e+00,3.829999000002717757e+00
3.839999999999899938e+00,3.839999000002651375e+00
3.849999999999899725e+00,3.849999000002584992e+00
3.859999999999899511e+00,3.859999000002519054e+00
3.869999999999899298e+00,3.869999000002454892e+00
3.879999999999899085e+00,3.879999000002390730e+00
3.889999999999898872e+00,3.889999000002327456e+00
3.899999999999898659e+00,3.899999000002264626e+00
3.909999999999898446e+00,3.909999000002203129e+00
3.919999999999898233e+00,3.919999000002140743e+00
3.929999999999898019e+00,3.929999000002080134e+00
3.939999999999897806e+00,3.939999000002019969e+00
3.949999999999897593e+00,3.949999000001960692e+00
3.959999999999897380e+00,3.959999000001901415e+00
3.969999999999897167e+00,3.969999000001843914e+00
3.979999999999896954e+00,3.979999000001785525e+00
3.989999999999896740e+00,3.989999000001728469e+00
3.999999999999896527e+00,3.999999000001671856e+00
4.009999999999896758e+00,4.009999000001616132e+00
4.019999999999896545e+00,4.019999000001560852e+00
4.029999999999896332e+00,4.029999000001505571e+00
4.039999999999896119e+00,4.039999000001451179e+00
4.049999999999895905e+00,4.049999000001397675e+00
4.059999999999895692e+00,4.059999000001344172e+00
4.069999999999895479e+00,4.069999000001290668e+00
4.079999999999895266e+00,4.079999000001238052e+00
4.089999999999895053e+00,4.089999000001187213e+00
4.099999999999894840e+00,4.099999000001134597e+00
4.109999999999894627e+00,4.109999000001084646e+00
4.119999999999894413e+00,4.119999000001034695e+00
4.129999999999894200e+00,4.129999000000983855e+00
4.139999999999893987e+00,4.139999000000933904e+00
4.149999999999893774e+00,4.149999000000884841e+00
4.159999999999893561e+00,4.159999000000836666e+00
4.169999999999893348e+00,4.169999000000788492e+00
4.179999999999893134e+00,4.179999000000741205e+00
4.189999999999892921e+00,4.189999000000693030e+00
4.199999999999892708e+00,4.199999000000646632e+00
4.209999999999892495e+00,4.209999000000600233e+00
4.219999999999892282e+00,4.219999000000552947e+00
4.229999999999892069e+00,4.229999000000508325e+00
4.239999999999891855e+00,4.239999000000462814e+00
4.249999999999891642e+00,4.249999000000418192e+00
4.259999999999891429e+00,4.259999000000374458e+00
4.269999999999891216e+00,4.269999000000329836e+00
4.279999999999891003e+00,4.279999000000286991e+00
4.289999999999890790e+00,4.289999000000242368e+00
4.299999999999890576e+00,4.299999000000199523e+00
4.309999999999890363e+00,4.309999000000156677e+00
4.319999999999890150e+00,4.319999000000115608e+00
4.329999999999889937e+00,4.329999000000072762e+00
4.339999999999889724e+00,4.339999000000031693e+00
4.349999999999889511e+00,4.349998999999990623e+00
4.359999999999889297e+00,4.359998999999949554e+00
4.369999999999889084e+00,4.369998999999908484e+00
4.379999999999888871e+00,4.379998999999869191e+00
4.389999999999888658e+00,4.389998999999829010e+00
4.399999999999888445e+00,4.399998999999788829e+00
4.409999999999888232e+00,4.409998999999749536e+00
4.419999999999888018e+00,4.419998999999711131e+00
4.429999999999887805e+00,4.429998999999671838e+00
4.439999999999887592e+00,4.439998999999634322e+00
4.449999999999887379e+00,4.449998999999596805e+00
4.459999999999887166e+00,4.459998999999558400e+00
4.469999999999886953e+00,4.469998999999521772e+00
4.479999999999886739e+00,4.479998999999483367e+00
4.489999999999886526e+00,4.489998999999445850e+00
4.499999999999886313e+00,4.499998999999410998e+00
4.509999999999886100e+00,4.509998999999374369e+00
4.519999999999885887e+00,4.519998999999337741e+00
4.529999999999885674e+00,4.529998999999302001e+00
4.539999999999885461e+00,4.539998999999266260e+00
4.549999999999885247e+00,4.549998999999232296e+00
4.559999999999885034e+00,4.559998999999195668e+00
4.569999999999884821e+00,4.569998999999161704e+00
4.579999999999884608e+00,4.579998999999125964e+00
4.589999999999884395e+00,4.589998999999092888e+00
4.599999999999884182e+00,4.599998999999058924e+00
4.609999999999883968e+00,4.609998999999024072e+00
4.619999999999883755e+00,4.619998999998990996e+00
4.629999999999883542e+00,4.629998999998957920e+00
4.639999999999883329e+00,4.639998999998924845e+00
4.649999999999883116e+00,4.649998999998892657e+00
4.659999999999882903e+00,4.659998999998860469e+00
4.669999999999882689e+00,4.669998999998827394e+00
4.679999999999882476e+00,4.679998999998796094e+00
4.689999999999882263e+00,4.689998999998763907e+00
4.699999999999882050e+00,4.699998999998731719e+00
4.709999999999881837e+00,4.709998999998700420e+00
4.719999999999881624e+00,4.719998999998669120e+00
4.729999999999881410e+00,4.729998999998637821e+00
4.739999999999881197e+00,4.739998999998607410e+00
4.749999999999880984e+00,4.749998999998576110e+00
4.759999999999880771e+00,4.759998999998545699e+00
4.769999999999880558e+00,4.769998999998515288e+00
4.779999999999880345e+00,4.779998999998486653e+00
4.789999999999880131e+00,4.789998999998455353e+00
4.799999999999879918e+00,4.799998999998425830e+00
4.809999999999879705e+00,4.809998999998397196e+00
4.819999999999879492e+00,4.819998999998367673e+00
4.829999999999879279e+00,4.829998999998339038e+00
4.839999999999879066e+00,4.839998999998309515e+00
4.849999999999878852e+00,4.849998999998280880e+00
4.859999999999878639e+00,4.859998999998252245e+00
4.869999999999878426e+00,4.869998999998223610e+00
4.879999999999878213e+00,4.879998999998196751e+00
4.889999999999878000e+00,4.889998999998167228e+00
4.899999999999877787e+00,4.899998999998139482e+00
4.909999999999877573e+00,4.909998999998111735e+00
4.919999999999877360e+00,4.919998999998083988e+00
4.929999999999877147e+00,4.929998999998058018e+00
4.939999999999876934e+00,4.939998999998030271e+00
4.949999999999876721e+00,4.949998999998001636e+00
4.959999999999876508e+00,4.959998999997975666e+00
4.969999999999876295e+00,4.969998999997948808e+00
4.979999999999876081e+00,4.979998999997921949e+00
4.989999999999875868e+00,4.989998999997895979e+00
4.999999999999875655e+00,4.999998999997870008e+00


==> data/sigmoid.csv <==
I_in,V_out
-5.000000000000000000e+00,-1.474669935877580995e+00
-4.990000000000000213e+00,-1.474512476521860904e+00
-4.980000000000000426e+00,-1.474367978311933225e+00
-4.970000000000000639e+00,-1.474223314878262414e+00
-4.960000000000000853e+00,-1.474078250580463045e+00
-4.950000000000001066e+00,-1.473932781576369866e+00
-4.940000000000001279e+00,-1.473786905619590026e+00
-4.930000000000001492e+00,-1.473640620443823934e+00
-4.920000000000001705e+00,-1.473493923763870894e+00
-4.910000000000001918e+00,-1.473346813275433487e+00
-4.900000000000002132e+00,-1.473199286654903295e+00
-4.890000000000002345e+00,-1.473051341559145966e+00
-4.880000000000002558e+00,-1.472902975625284050e+00
-4.870000000000002771e+00,-1.472754186470472737e+00
-4.860000000000002984e+00,-1.472604971691677367e+00
-4.850000000000003197e+00,-1.472455328865443835e+00
-4.840000000000003411e+00,-1.472305255547670111e+00
-4.830000000000003624e+00,-1.472154749273369978e+00
-4.820000000000003837e+00,-1.472003807556434118e+00
-4.810000000000004050e+00,-1.471852427889392301e+00
-4.800000000000004263e+00,-1.471700607743167355e+00
-4.790000000000004476e+00,-1.471548344566825817e+00
-4.780000000000004690e+00,-1.471395635787329015e+00
-4.770000000000004903e+00,-1.471242478809277276e+00
-4.760000000000005116e+00,-1.471088871014647914e+00
-4.750000000000005329e+00,-1.470934809762538320e+00
-4.740000000000005542e+00,-1.470780292388894850e+00
-4.730000000000005755e+00,-1.470625316206245259e+00
-4.720000000000005969e+00,-1.470469878503421368e+00
-4.710000000000006182e+00,-1.470313976545286616e+00
-4.700000000000006395e+00,-1.470157607572447844e+00
-4.690000000000006608e+00,-1.470000768800972413e+00
-4.680000000000006821e+00,-1.469843457422095323e+00
-4.670000000000007034e+00,-1.469685670601926342e+00
-4.660000000000007248e+00,-1.469527405481150462e+00
-4.650000000000007461e+00,-1.469368659174720815e+00
-4.640000000000007674e+00,-1.469209428771556025e+00
-4.630000000000007887e+00,-1.469049711334222019e+00
-4.620000000000008100e+00,-1.468889503898617832e+00
-4.610000000000008313e+00,-1.468728803473652089e+00
-4.600000000000008527e+00,-1.468567607040913936e+00
-4.590000000000008740e+00,-1.468405911554344412e+00
-4.580000000000008953e+00,-1.468243713939896500e+00
-4.570000000000009166e+00,-1.468081011095193178e+00
-4.560000000000009379e+00,-1.467917799889180142e+00
-4.550000000000009592e+00,-1.467754077161772974e+00
-4.540000000000009805e+00,-1.467589839723498324e+00
-4.530000000000010019e+00,-1.467425084355129528e+00
-4.520000000000010232e+00,-1.467259807807318461e+00
-4.510000000000010445e+00,-1.467094006800218953e+00
-4.500000000000010658e+00,-1.466927678023105752e+00
-4.490000000000010871e+00,-1.466760818133988176e+00
-4.480000000000011084e+00,-1.466593423759216197e+00
-4.470000000000011298e+00,-1.466425491493081656e+00
-4.460000000000011511e+00,-1.466257017897411252e+00
-4.450000000000011724e+00,-1.466087999501158201e+00
-4.440000000000011937e+00,-1.465918432799976578e+00
-4.430000000000012150e+00,-1.465748314255805651e+00
-4.420000000000012363e+00,-1.465577640296429118e+00
-4.410000000000012577e+00,-1.465406407315040349e+00
-4.400000000000012790e+00,-1.465234611669797404e+00
-4.390000000000013003e+00,-1.465062249683366957e+00
-4.380000000000013216e+00,-1.464889317642465105e+00
-4.370000000000013429e+00,-1.464715811797389522e+00
-4.360000000000013642e+00,-1.464541728361544726e+00
-4.350000000000013856e+00,-1.464367063510956024e+00
-4.340000000000014069e+00,-1.464191813383782348e+00
-4.330000000000014282e+00,-1.464015974079811766e+00
-4.320000000000014495e+00,-1.463839541659959664e+00
-4.310000000000014708e+00,-1.463662512145747607e+00
-4.300000000000014921e+00,-1.463484881518783087e+00
-4.290000000000015135e+00,-1.463306645720224619e+00
-4.280000000000015348e+00,-1.463127800650237287e+00
-4.270000000000015561e+00,-1.462948342167445848e+00
-4.260000000000015774e+00,-1.462768266088372515e+00
-4.250000000000015987e+00,-1.462587568186864750e+00
-4.240000000000016200e+00,-1.462406244193520166e+00
-4.230000000000016414e+00,-1.462224289795094334e+00
-4.220000000000016627e+00,-1.462041700633900376e+00
-4.210000000000016840e+00,-1.461858472307203449e+00
-4.200000000000017053e+00,-1.461674600366595689e+00
-4.190000000000017266e+00,-1.461490080317370044e+00
-4.180000000000017479e+00,-1.461304907617876792e+00
-4.170000000000017693e+00,-1.461119077678868727e+00
-4.160000000000017906e+00,-1.460932585862841471e+00
-4.150000000000018119e+00,-1.460745427483352454e+00
-4.140000000000018332e+00,-1.460557597804340801e+00
-4.130000000000018545e+00,-1.460369092039419447e+00
-4.120000000000018758e+00,-1.460179905351171259e+00
-4.110000000000018971e+00,-1.459990032850417174e+00
-4.100000000000019185e+00,-1.459799469595486343e+00
-4.090000000000019398e+00,-1.459608210591459621e+00
-4.080000000000019611e+00,-1.459416250789409508e+00
-4.070000000000019824e+00,-1.459223585085621666e+00
-4.060000000000020037e+00,-1.459030208320802657e+00
-4.050000000000020250e+00,-1.458836115279276369e+00
-4.040000000000020464e+00,-1.458641300688161779e+00
-4.030000000000020677e+00,-1.458445759216538073e+00
-4.020000000000020890e+00,-1.458249485474596430e+00
-4.010000000000021103e+00,-1.458052474012769828e+00
-4.000000000000021316e+00,-1.457854719320856196e+00
-3.990000000000021529e+00,-1.457656215827115576e+00
-3.980000000000021743e+00,-1.457456957897359295e+00
-3.970000000000021956e+00,-1.457256939834016052e+00
-3.960000000000022169e+00,-1.457056155875182668e+00
-3.950000000000022382e+00,-1.456854600193658422e+00
-3.940000000000022595e+00,-1.456652266895960945e+00
-3.930000000000022808e+00,-1.456449150021318806e+00
-3.920000000000023022e+00,-1.456245243540653433e+00
-3.910000000000023235e+00,-1.456040541355534401e+00
-3.900000000000023448e+00,-1.455835037297118051e+00
-3.890000000000023661e+00,-1.455628725125068135e+00
-3.880000000000023874e+00,-1.455421598526448035e+00
-3.870000000000024087e+00,-1.455213651114600992e+00
-3.860000000000024301e+00,-1.455004876428002358e+00
-3.850000000000024514e+00,-1.454795267929092306e+00
-3.840000000000024727e+00,-1.454584819003083007e+00
-3.830000000000024940e+00,-1.454373522956747822e+00
-3.820000000000025153e+00,-1.454161373017179848e+00
-3.810000000000025366e+00,-1.453948362330533151e+00
-3.800000000000025580e+00,-1.453734483960732016e+00
-3.790000000000025793e+00,-1.453519730888160000e+00
-3.780000000000026006e+00,-1.453304096008321444e+00
-3.770000000000026219e+00,-1.453087572130471683e+00
-3.760000000000026432e+00,-1.452870151976229929e+00
-3.750000000000026645e+00,-1.452651828178152194e+00
-3.740000000000026859e+00,-1.452432593278283557e+00
-3.730000000000027072e+00,-1.452212439726678905e+00
-3.720000000000027285e+00,-1.451991359879891030e+00
-3.710000000000027498e+00,-1.451769345999431637e+00
-3.700000000000027711e+00,-1.451546390250198160e+00
-3.690000000000027924e+00,-1.451322484698866599e+00
-3.680000000000028137e+00,-1.451097621312256836e+00
-3.670000000000028351e+00,-1.450871791955658185e+00
-3.660000000000028564e+00,-1.450644988391119439e+00
-3.650000000000028777e+00,-1.450417202275710471e+00
-3.640000000000028990e+00,-1.450188425159737671e+00
-3.630000000000029203e+00,-1.449958648484928725e+00
-3.620000000000029416e+00,-1.449727863582574994e+00
-3.610000000000029630e+00,-1.449496061671634806e+00
-3.600000000000029843e+00,-1.449263233856798339e+00
-3.590000000000030056e+00,-1.449029371126507648e+00
-3.580000000000030269e+00,-1.448794464350936062e+00
-3.570000000000030482e+00,-1.448558504279922277e+00
-3.560000000000030695e+00,-1.448321481540861599e+00
-3.550000000000030909e+00,-1.448083386636548120e+00
-3.540000000000031122e+00,-1.447844209942970917e+00
-3.530000000000031335e+00,-1.447603941707063635e+00
-3.520000000000031548e+00,-1.447362572044398110e+00
-3.510000000000031761e+00,-1.447120090936834469e+00
-3.500000000000031974e+00,-1.446876488230113278e+00
-3.490000000000032188e+00,-1.446631753631393957e+00
-3.480000000000032401e+00,-1.446385876706740348e+00
-3.470000000000032614e+00,-1.446138846878547657e+00
-3.460000000000032827e+00,-1.445890653422908123e+00
-3.450000000000033040e+00,-1.445641285466923831e+00
-3.440000000000033253e+00,-1.445390731985949140e+00
-3.430000000000033467e+00,-1.445138981800774935e+00
-3.420000000000033680e+00,-1.444886023574746048e+00
-3.410000000000033893e+00,-1.444631845810811610e+00
-3.400000000000034106e+00,-1.444376436848507250e+00
-3.390000000000034319e+00,-1.444119784860863787e+00
-3.380000000000034532e+00,-1.443861877851245756e+00
-3.370000000000034746e+00,-1.443602703650114449e+00
-3.360000000000034959e+00,-1.443342249911713449e+00
-3.350000000000035172e+00,-1.443080504110672235e+00
-3.340000000000035385e+00,-1.442817453538535188e+00
-3.330000000000035598e+00,-1.442553085300197102e+00
-3.320000000000035811e+00,-1.442287386310262098e+00
-3.310000000000036025e+00,-1.442020343289305284e+00
-3.300000000000036238e+00,-1.441751942760049365e+00
-3.290000000000036451e+00,-1.441482171043440230e+00
-3.280000000000036664e+00,-1.441211014254634826e+00
-3.270000000000036877e+00,-1.440938458298879787e+00
-3.260000000000037090e+00,-1.440664488867293258e+00
-3.250000000000037303e+00,-1.440389091432539459e+00
-3.240000000000037517e+00,-1.440112251244391128e+00
-3.230000000000037730e+00,-1.439833953325184490e+00
-3.220000000000037943e+00,-1.439554182465155652e+00
-3.210000000000038156e+00,-1.439272923217656874e+00
-3.200000000000038369e+00,-1.438990159894253384e+00
-3.190000000000038582e+00,-1.438705876559687846e+00
-3.180000000000038796e+00,-1.438420057026719379e+00
-3.170000000000039009e+00,-1.438132684850826015e+00
-3.160000000000039222e+00,-1.437843743324765944e+00
-3.150000000000039435e+00,-1.437553215472998858e+00
-3.140000000000039648e+00,-1.437261084045957871e+00
-3.130000000000039861e+00,-1.436967331514166668e+00
-3.120000000000040075e+00,-1.436671940062203889e+00
-3.110000000000040288e+00,-1.436374891582500091e+00
-3.100000000000040501e+00,-1.436076167668970394e+00
-3.090000000000040714e+00,-1.435775749610472385e+00
-3.080000000000040927e+00,-1.435473618384083938e+00
-3.070000000000041140e+00,-1.435169754648199625e+00
-3.060000000000041354e+00,-1.434864138735433059e+00
-3.050000000000041567e+00,-1.434556750645322509e+00
-3.040000000000041780e+00,-1.434247570036836006e+00
-3.030000000000041993e+00,-1.433936576220660841e+00
-3.020000000000042206e+00,-1.433623748151278576e+00
-3.010000000000042419e+00,-1.433309064418815559e+00
-3.000000000000042633e+00,-1.432992503240659188e+00
-2.990000000000042846e+00,-1.432674042452831475e+00
-2.980000000000043059e+00,-1.432353659501119258e+00
-2.970000000000043272e+00,-1.432031331431942389e+00
-2.960000000000043485e+00,-1.431707034882957030e+00
-2.950000000000043698e+00,-1.431380746073381394e+00
-2.940000000000043912e+00,-1.431052440794039038e+00
-2.930000000000044125e+00,-1.430722094397105293e+00
-2.920000000000044338e+00,-1.430389681785544820e+00
-2.910000000000044551e+00,-1.430055177402234756e+00
-2.900000000000044764e+00,-1.429718555218760123e+00
-2.890000000000044977e+00,-1.429379788723867728e+00
-2.880000000000045191e+00,-1.429038850911565239e+00
-2.870000000000045404e+00,-1.428695714268856776e+00
-2.860000000000045617e+00,-1.428350350763099241e+00
-2.850000000000045830e+00,-1.428002731828965866e+00
-2.840000000000046043e+00,-1.427652828354998071e+00
-2.830000000000046256e+00,-1.427300610669740566e+00
-2.820000000000046469e+00,-1.426946048527429234e+00
-2.810000000000046683e+00,-1.426589111093231610e+00
-2.800000000000046896e+00,-1.426229766928008402e+00
-2.790000000000047109e+00,-1.425867983972583630e+00
-2.780000000000047322e+00,-1.425503729531507835e+00
-2.770000000000047535e+00,-1.425136970256288826e+00
-2.760000000000047748e+00,-1.424767672128070428e+00
-2.750000000000047962e+00,-1.424395800439740789e+00
-2.740000000000048175e+00,-1.424021319777443617e+00
-2.730000000000048388e+00,-1.423644194001470131e+00
-2.720000000000048601e+00,-1.423264386226509970e+00
-2.710000000000048814e+00,-1.422881858801227306e+00
-2.700000000000049027e+00,-1.422496573287142851e+00
-2.690000000000049241e+00,-1.422108490436791106e+00
-2.680000000000049454e+00,-1.421717570171118439e+00
-2.670000000000049667e+00,-1.421323771556098237e+00
-2.660000000000049880e+00,-1.420927052778522492e+00
-2.650000000000050093e+00,-1.420527371120942073e+00
-2.640000000000050306e+00,-1.420124682935717031e+00
-2.630000000000050520e+00,-1.419718943618135665e+00
-2.620000000000050733e+00,-1.419310107578567681e+00
-2.610000000000050946e+00,-1.418898128213611498e+00
-2.600000000000051159e+00,-1.418482957876180839e+00
-2.590000000000051372e+00,-1.418064547844495760e+00
-2.580000000000051585e+00,-1.417642848289929036e+00
-2.570000000000051799e+00,-1.417217808243645738e+00
-2.560000000000052012e+00,-1.416789375562000686e+00
-2.550000000000052225e+00,-1.416357496890619849e+00
-2.540000000000052438e+00,-1.415922117627114174e+00
-2.530000000000052651e+00,-1.415483181882371211e+00
-2.520000000000052864e+00,-1.415040632440341950e+00
-2.510000000000053078e+00,-1.414594410716268902e+00
-2.500000000000053291e+00,-1.414144456713271714e+00
-2.490000000000053504e+00,-1.413690708977224375e+00
-2.480000000000053717e+00,-1.413233104549832309e+00
-2.470000000000053930e+00,-1.412771578919829407e+00
-2.460000000000054143e+00,-1.412306065972204872e+00
-2.450000000000054357e+00,-1.411836497935364809e+00
-2.440000000000054570e+00,-1.411362805326123127e+00
-2.430000000000054783e+00,-1.410884916892422902e+00
-2.420000000000054996e+00,-1.410402759553670116e+00
-2.410000000000055209e+00,-1.409916258338565820e+00
-2.400000000000055422e+00,-1.409425336320300870e+00
-2.390000000000055635e+00,-1.408929914548998852e+00
-2.380000000000055849e+00,-1.408429911981244453e+00
-2.370000000000056062e+00,-1.407925245406564940e+00
-2.360000000000056275e+00,-1.407415829370696647e+00
-2.350000000000056488e+00,-1.406901576095476392e+00
-2.340000000000056701e+00,-1.406382395395171292e+00
-2.330000000000056914e+00,-1.405858194589066690e+00
-2.320000000000057128e+00,-1.405328878410106785e+00
-2.310000000000057341e+00,-1.404794348909376378e+00
-2.300000000000057554e+00,-1.404254505356198113e+00
-2.290000000000057767e+00,-1.403709244133604317e+00
-2.280000000000057980e+00,-1.403158458628927185e+00
-2.270000000000058193e+00,-1.402602039119237753e+00
-2.260000000000058407e+00,-1.402039872651338781e+00
-2.250000000000058620e+00,-1.401471842916010235e+00
-2.240000000000058833e+00,-1.400897830116168086e+00
-2.230000000000059046e+00,-1.400317710828598461e+00
-2.220000000000059259e+00,-1.399731357858878367e+00
-2.210000000000059472e+00,-1.399138640089099717e+00
-2.200000000000059686e+00,-1.398539422317950587e+00
-2.190000000000059899e+00,-1.397933565092715380e+00
-2.180000000000060112e+00,-1.397320924532695186e+00
-2.170000000000060325e+00,-1.396701352143531638e+00
-2.160000000000060538e+00,-1.396074694621867840e+00
-2.150000000000060751e+00,-1.395440793649762590e+00
-2.140000000000060965e+00,-1.394799485678195783e+00
-2.130000000000061178e+00,-1.394150601698999292e+00
-2.120000000000061391e+00,-1.393493967004455936e+00
-2.110000000000061604e+00,-1.392829400933785156e+00
-2.100000000000061817e+00,-1.392156716605660094e+00
-2.090000000000062030e+00,-1.391475720635840574e+00
-2.080000000000062244e+00,-1.390786212838934111e+00
-2.070000000000062457e+00,-1.390087985913230906e+00
-2.060000000000062670e+00,-1.389380825107463302e+00
-2.050000000000062883e+00,-1.388664507868261344e+00
-2.040000000000063096e+00,-1.387938803466974402e+00
-2.030000000000063309e+00,-1.387203472604431109e+00
-2.020000000000063523e+00,-1.386458266992075083e+00
-2.010000000000063736e+00,-1.385702928907819764e+00
-2.000000000000063949e+00,-1.384937190724791822e+00
-1.990000000000063940e+00,-1.384160774411020700e+00
-1.980000000000063931e+00,-1.383373390997937102e+00
-1.970000000000063922e+00,-1.382574740015384940e+00
-1.960000000000063913e+00,-1.381764508890644061e+00
-1.950000000000063904e+00,-1.380942372308757715e+00
-1.940000000000063896e+00,-1.380107991531211109e+00
-1.930000000000063887e+00,-1.379261013669760505e+00
-1.920000000000063878e+00,-1.378401070911928983e+00
-1.910000000000063869e+00,-1.377527779694362797e+00
-1.900000000000063860e+00,-1.376640739819920300e+00
-1.890000000000063851e+00,-1.375739533513971935e+00
-1.880000000000063842e+00,-1.374823724414985904e+00
-1.870000000000063833e+00,-1.373892856494020043e+00
-1.860000000000063825e+00,-1.372946452897228831e+00
-1.850000000000063816e+00,-1.371984014704949795e+00
-1.840000000000063807e+00,-1.371005019600319619e+00
-1.830000000000063798e+00,-1.370008920439691469e+00
-1.820000000000063789e+00,-1.368995143716380980e+00
-1.810000000000063780e+00,-1.367963087908440123e+00
-1.800000000000063771e+00,-1.366912121700248672e+00
-1.790000000000063762e+00,-1.365841582066698701e+00
-1.780000000000063753e+00,-1.364750772207622420e+00
-1.770000000000063745e+00,-1.363638959318881350e+00
-1.760000000000063736e+00,-1.362505372185159658e+00
-1.750000000000063727e+00,-1.361349198577968655e+00
-1.740000000000063718e+00,-1.360169582440696523e+00
-1.730000000000063709e+00,-1.358965620840663968e+00
-1.720000000000063700e+00,-1.357736360666066844e+00
-1.710000000000063691e+00,-1.356480795043403909e+00
-1.700000000000063682e+00,-1.355197859448456610e+00
-1.690000000000063674e+00,-1.353886427481079124e+00
-1.680000000000063665e+00,-1.352545306270972247e+00
-1.670000000000063656e+00,-1.351173231478227654e+00
-1.660000000000063647e+00,-1.349768861848684720e+00
-1.650000000000063638e+00,-1.348330773280070227e+00
-1.640000000000063629e+00,-1.346857452350442852e+00
-1.630000000000063620e+00,-1.345347289255636847e+00
-1.620000000000063611e+00,-1.343798570097226808e+00
-1.610000000000063602e+00,-1.342209468456976751e+00
-1.600000000000063594e+00,-1.340578036187924038e+00
-1.590000000000063585e+00,-1.338902193346169334e+00
-1.580000000000063576e+00,-1.337179717181297356e+00
-1.570000000000063567e+00,-1.335408230097300253e+00
-1.560000000000063558e+00,-1.333585186490193308e+00
-1.550000000000063549e+00,-1.331707858363626373e+00
-1.540000000000063540e+00,-1.329773319620263683e+00
-1.530000000000063531e+00,-1.327778428925288079e+00
-1.520000000000063523e+00,-1.325719811040224849e+00
-1.510000000000063514e+00,-1.323593836531757439e+00
-1.500000000000063505e+00,-1.321396599773333458e+00
-1.490000000000063496e+00,-1.319123895179739048e+00
-1.480000000000063487e+00,-1.316771191649872552e+00
-1.470000000000063478e+00,-1.314333605245233016e+00
-1.460000000000063469e+00,-1.311805870206936397e+00
-1.450000000000063460e+00,-1.309182308519897031e+00
-1.440000000000063451e+00,-1.306456798378514694e+00
-1.430000000000063443e+00,-1.303622742105408294e+00
-1.420000000000063434e+00,-1.300673034337368028e+00
-1.410000000000063425e+00,-1.297600031636927165e+00
-1.400000000000063416e+00,-1.294395525131626368e+00
-1.390000000000063407e+00,-1.291050718343971226e+00
-1.380000000000063398e+00,-1.287556213068519195e+00
-1.370000000000063389e+00,-1.283902006985692568e+00
-1.360000000000063380e+00,-1.280077507666309122e+00
-1.350000000000063372e+00,-1.276071568680028134e+00
-1.340000000000063363e+00,-1.271872554593934224e+00
-1.330000000000063354e+00,-1.267468442588179256e+00
-1.320000000000063345e+00,-1.262846968989834728e+00
-1.310000000000063336e+00,-1.257995828894567181e+00
-1.300000000000063327e+00,-1.252902935763151593e+00
-1.290000000000063318e+00,-1.247556744931234807e+00
-1.280000000000063309e+00,-1.241946639867731683e+00
-1.270000000000063300e+00,-1.236063372474740518e+00
-1.260000000000063292e+00,-1.229899538913368673e+00
-1.250000000000063283e+00,-1.223450061280989543e+00
-1.240000000000063274e+00,-1.216712634806636162e+00
-1.230000000000063265e+00,-1.209688092780277557e+00
-1.220000000000063256e+00,-1.202380640237952214e+00
-1.210000000000063247e+00,-1.194797914901037483e+00
-1.200000000000063238e+00,-1.186950850608056385e+00
-1.190000000000063229e+00,-1.178853342408399563e+00
-1.180000000000063221e+00,-1.170521738948922197e+00
-1.170000000000063212e+00,-1.161974210776300032e+00
-1.160000000000063203e+00,-1.153230057374297735e+00
-1.150000000000063194e+00,-1.144309018367270614e+00
-1.140000000000063185e+00,-1.135230645909932168e+00
-1.130000000000063176e+00,-1.126013779200429665e+00
-1.120000000000063167e+00,-1.116676142935996152e+00
-1.110000000000063158e+00,-1.107234073659667306e+00
-1.100000000000063149e+00,-1.097702364161321498e+00
-1.090000000000063141e+00,-1.088094207496803634e+00
-1.080000000000063132e+00,-1.078421218464376885e+00
-1.070000000000063123e+00,-1.068693510406727443e+00
-1.060000000000063114e+00,-1.058919807626586884e+00
-1.050000000000063105e+00,-1.049107577294012161e+00
-1.040000000000063096e+00,-1.039263168581223029e+00
-1.030000000000063087e+00,-1.029391950325904581e+00
-1.020000000000063078e+00,-1.019498441517863840e+00
-1.010000000000063070e+00,-1.009586431245241167e+00
-1.000000000000063061e+00,-9.996590864605088278e-01
-9.900000000000630518e-01,-9.897190471251932076e-01
-9.800000000000630429e-01,-9.797685090750085646e-01
-9.700000000000630340e-01,-9.698092954182848668e-01
-9.600000000000630251e-01,-9.598429175293954341e-01
-9.500000000000630163e-01,-9.498706267962826466e-01
-9.400000000000630074e-01,-9.398934582805814619e-01
-9.300000000000629985e-01,-9.299122673889471669e-01
-9.200000000000629896e-01,-9.199277605618760845e-01
-9.100000000000629807e-01,-9.099405208795866562e-01
-9.000000000000629718e-01,-8.999510293749255485e-01
-8.900000000000629630e-01,-8.899596827377832531e-01
-8.800000000000629541e-01,-8.799668079980389468e-01
-8.700000000000629452e-01,-8.699726746864401283e-01
-8.600000000000629363e-01,-8.599775048956045387e-01
-8.500000000000629274e-01,-8.499814815962636327e-01
-8.400000000000629186e-01,-8.399847555062500692e-01
-8.300000000000629097e-01,-8.299874507606493923e-01
-8.200000000000629008e-01,-8.199896695900213972e-01
-8.100000000000628919e-01,-8.099914961786288670e-01
-8.000000000000628830e-01,-7.999929998453394475e-01
-7.900000000000628742e-01,-7.899942376653733556e-01
-7.800000000000628653e-01,-7.799952566307001289e-01
-7.700000000000628564e-01,-7.699960954299320814e-01
-7.600000000000628475e-01,-7.599967859145081439e-01
-7.500000000000628386e-01,-7.499973543063037651e-01
-7.400000000000628297e-01,-7.399978221921665877e-01
-7.300000000000628209e-01,-7.299982073429017726e-01
-7.200000000000628120e-01,-7.199985243876486640e-01
-7.100000000000628031e-01,-7.099987853691458461e-01
-7.000000000000627942e-01,-6.999990002009066625e-01
-6.900000000000627853e-01,-6.899991770436124661e-01
-6.800000000000627765e-01,-6.799993226149912973e-01
-6.700000000000627676e-01,-6.699994424449287056e-01
-6.600000000000627587e-01,-6.599995410854839761e-01
-6.500000000000627498e-01,-6.499996222837823856e-01
-6.400000000000627409e-01,-6.399996891243417974e-01
-6.300000000000627320e-01,-6.299997441462368286e-01
-6.200000000000627232e-01,-6.199997894395470333e-01
-6.100000000000627143e-01,-6.099998267247527250e-01
-6.000000000000627054e-01,-5.999998574180923638e-01
-5.900000000000626965e-01,-5.899998826853626310e-01
-5.800000000000626876e-01,-5.799999034862056702e-01
-5.700000000000626788e-01,-5.699999206105660354e-01
-5.600000000000626699e-01,-5.599999347086991319e-01
-5.500000000000626610e-01,-5.499999463158737889e-01
-5.400000000000626521e-01,-5.399999557791561600e-01
-5.300000000000626432e-01,-5.299999631951347601e-01
-5.200000000000626343e-01,-5.199999690568023469e-01
-5.100000000000626255e-01,-5.099999737517995069e-01
-5.000000000000626166e-01,-4.999999775573668592e-01
-4.900000000000626077e-01,-4.899999806753591036e-01
-4.800000000000625988e-01,-4.799999832551201107e-01
-4.700000000000625899e-01,-4.699999854087588691e-01
-4.600000000000625811e-01,-4.599999872215502217e-01
-4.500000000000625722e-01,-4.499999887591443759e-01
-4.400000000000625633e-01,-4.399999900726456192e-01
-4.300000000000625544e-01,-4.299999912022429149e-01
-4.200000000000625455e-01,-4.199999921798422964e-01
-4.100000000000625366e-01,-4.099999930309968232e-01
-4.000000000000625278e-01,-3.999999937763424329e-01
-3.900000000000625189e-01,-3.899999944326727475e-01
-3.800000000000625100e-01,-3.799999950137560312e-01
-3.700000000000625011e-01,-3.699999955309593025e-01
-3.600000000000624922e-01,-3.599999959937311700e-01
-3.500000000000624834e-01,-3.499999964099769212e-01
-3.400000000000624745e-01,-3.399999967863541195e-01
-3.300000000000624656e-01,-3.299999971285048073e-01
-3.200000000000624567e-01,-3.199999974412423565e-01
-3.100000000000624478e-01,-3.099999977287005715e-01
-3.000000000000624389e-01,-2.999999979944540374e-01
-2.900000000000624301e-01,-2.899999982416173183e-01
-2.800000000000624212e-01,-2.799999984729250602e-01
-2.700000000000624123e-01,-2.699999986907992700e-01
-2.600000000000624034e-01,-2.599999988974058818e-01
-2.500000000000623945e-01,-2.499999990947012751e-01
-2.400000000000623857e-01,-2.399999992844736307e-01
-2.300000000000623768e-01,-2.299999994683776805e-01
-2.200000000000623679e-01,-2.199999996479661268e-01
-2.100000000000623590e-01,-2.099999998247175648e-01
-2.000000000000623501e-01,-2.000000000000623224e-01
-1.900000000000623412e-01,-1.900000001754071355e-01
-1.800000000000623324e-01,-1.800000003521585457e-01
-1.700000000000623235e-01,-1.700000005317469920e-01
-1.600000000000623146e-01,-1.600000007156510418e-01
-1.500000000000623057e-01,-1.500000009054234251e-01
-1.400000000000622968e-01,-1.400000011027188462e-01
-1.300000000000622880e-01,-1.300000013093254025e-01
-1.200000000000622929e-01,-1.200000015271997234e-01
-1.100000000000622979e-01,-1.100000017585073958e-01
-1.000000000000623029e-01,-1.000000020056706629e-01
-9.000000000006230794e-02,-9.000000227142425369e-02
-8.000000000006231293e-02,-8.000000255888242706e-02
-7.000000000006231793e-02,-7.000000287162003176e-02
-6.000000000006231599e-02,-6.000000321377067791e-02
-5.000000000006231404e-02,-5.000000359014777213e-02
-4.000000000006231210e-02,-4.000000400639364129e-02
-3.000000000006231016e-02,-3.000000446916552266e-02
-2.000000000006230821e-02,-2.000000498636883908e-02
-1.000000000006230801e-02,-1.000000556745207596e-02
-6.230779781013495722e-14,-6.223782399650029114e-09
9.999999999937692410e-03,9.999993030872015437e-03
1.999999999993769262e-02,1.999999217971736368e-02
2.999999999993769456e-02,2.999999120211814183e-02
3.999999999993769650e-02,3.999999007252076633e-02
4.999999999993769845e-02,4.999998875901955769e-02
5.999999999993770039e-02,5.999998722142536184e-02
6.999999999993769539e-02,6.999998540863400232e-02
7.999999999993769040e-02,7.999998325499520224e-02
8.999999999993768540e-02,8.999998067523415357e-02
9.999999999993768041e-02,9.999997755724195081e-02
1.099999999999376754e-01,1.099999737516745152e-01
1.199999999999376704e-01,1.199999690566774524e-01
1.299999999999376654e-01,1.299999631950097545e-01
1.399999999999376743e-01,1.399999557790312377e-01
1.499999999999376832e-01,1.499999463157489499e-01
1.599999999999376921e-01,1.599999347085741264e-01
1.699999999999377009e-01,1.699999206104411686e-01
1.799999999999377098e-01,1.799999034860807479e-01
1.899999999999377187e-01,1.899998826852375700e-01
1.999999999999377276e-01,1.999998574179673583e-01
2.099999999999377365e-01,2.099998267246278028e-01
2.199999999999377454e-01,2.199997894394220832e-01
2.299999999999377542e-01,2.299997441461119618e-01
2.399999999999377631e-01,2.399996891242169583e-01
2.499999999999377720e-01,2.499996222836573245e-01
2.599999999999377809e-01,2.599995410853588873e-01
2.699999999999377898e-01,2.699994424448036723e-01
2.799999999999377986e-01,2.799993226148664305e-01
2.899999999999378075e-01,2.899991770434874883e-01
2.999999999999378164e-01,2.999990002007817402e-01
3.099999999999378253e-01,3.099987853690209794e-01
3.199999999999378342e-01,3.199985243875236307e-01
3.299999999999378431e-01,3.299982073427767393e-01
3.399999999999378519e-01,3.399978221920414989e-01
3.499999999999378608e-01,3.499973543061787318e-01
3.599999999999378697e-01,3.599967859143831661e-01
3.699999999999378786e-01,3.699960954298070481e-01
3.799999999999378875e-01,3.799952566305750401e-01
3.899999999999378963e-01,3.899942376652483778e-01
3.999999999999379052e-01,3.999929998452143032e-01
4.099999999999379141e-01,4.099914961785036671e-01
4.199999999999379230e-01,4.199896695898960863e-01
4.299999999999379319e-01,4.299874507605241925e-01
4.399999999999379408e-01,4.399847555061242588e-01
4.499999999999379496e-01,4.499814815961373782e-01
4.599999999999379585e-01,4.599775048954771184e-01
4.699999999999379674e-01,4.699726746863107651e-01
4.799999999999379763e-01,4.799668079979061419e-01
4.899999999999379852e-01,4.899596827376442310e-01
4.999999999999379940e-01,4.999510293747754797e-01
5.099999999999379474e-01,5.099405208794164368e-01
5.199999999999379563e-01,5.199277605616702269e-01
5.299999999999379652e-01,5.299122673886779156e-01
5.399999999999379741e-01,5.398934582801990789e-01
5.499999999999379829e-01,5.498706267956988691e-01
5.599999999999379918e-01,5.598429175284541648e-01
5.699999999999380007e-01,5.698092954167099933e-01
5.799999999999380096e-01,5.797685090723134760e-01
5.899999999999380185e-01,5.897190471205232543e-01
5.999999999999380274e-01,5.996590864523713149e-01
6.099999999999380362e-01,6.095864312310390609e-01
6.199999999999380451e-01,6.194984414931136163e-01
6.299999999999380540e-01,6.293919502829241619e-01
6.399999999999380629e-01,6.392631685069752878e-01
6.499999999999380718e-01,6.491075771666326988e-01
6.599999999999380806e-01,6.589198074099211766e-01
6.699999999999380895e-01,6.686935100420084988e-01
6.799999999999380984e-01,6.784212178580522057e-01
6.899999999999381073e-01,6.880942065036660393e-01
6.999999999999381162e-01,6.977023625628395731e-01
7.099999999999381251e-01,7.072340711391880141e-01
7.199999999999381339e-01,7.166761390557745415e-01
7.299999999999381428e-01,7.260137733903432311e-01
7.399999999999381517e-01,7.352306374834086666e-01
7.499999999999381606e-01,7.443090065838552372e-01
7.599999999999381695e-01,7.532300415659854975e-01
7.699999999999381783e-01,7.619741905412608096e-01
7.799999999999381872e-01,7.705217143895913834e-01
7.899999999999381961e-01,7.788533143568523442e-01
7.999999999999382050e-01,7.869508207556715762e-01
8.099999999999382139e-01,7.947978857518671614e-01
8.199999999999382228e-01,8.023806148475595146e-01
8.299999999999382316e-01,8.096880743143822778e-01
8.399999999999382405e-01,8.167126260251773573e-01
8.499999999999382494e-01,8.234500640866885268e-01
8.599999999999382583e-01,8.298995540818135952e-01
8.699999999999382672e-01,8.360633996177897487e-01
8.799999999999382760e-01,8.419466776068554870e-01
8.899999999999382849e-01,8.475567912045123276e-01
8.999999999999382938e-01,8.529029881736717167e-01
9.099999999999383027e-01,8.579958850238122992e-01
9.199999999999383116e-01,8.628470266313028603e-01
9.299999999999383204e-01,8.674684998883011033e-01
9.399999999999383293e-01,8.718726101100020554e-01
9.499999999999383382e-01,8.760716213761341464e-01
9.599999999999383471e-01,8.800775568704045648e-01
9.699999999999383560e-01,8.839020523275620267e-01
9.799999999999383649e-01,8.875562544130386478e-01
9.899999999999383737e-01,8.910507557285903824e-01
9.999999999999383826e-01,8.943955587126782847e-01
1.009999999999938280e+00,8.976000616463292170e-01
1.019999999999938289e+00,9.006730610494493305e-01
1.029999999999938298e+00,9.036227658126420037e-01
1.039999999999938307e+00,9.064568193745653479e-01
1.049999999999938316e+00,9.091823270884028529e-01
1.059999999999938325e+00,9.118058866145910546e-01
1.069999999999938334e+00,9.143336197379897667e-01
1.079999999999938343e+00,9.167712044513317560e-01
1.089999999999938352e+00,9.191239064910013967e-01
1.099999999999938360e+00,9.213966097737932293e-01
1.109999999999938369e+00,9.235938453804553028e-01
1.119999999999938378e+00,9.257198188774986569e-01
1.129999999999938387e+00,9.277784358745382320e-01
1.139999999999938396e+00,9.297733257897190517e-01
1.149999999999938405e+00,9.317078638480382757e-01
1.159999999999938414e+00,9.335851913724131368e-01
1.169999999999938423e+00,9.354082344497245405e-01
1.179999999999938431e+00,9.371797210671650724e-01
1.189999999999938440e+00,9.389021968207226232e-01
1.199999999999938449e+00,9.405780392994342876e-01
1.209999999999938458e+00,9.422094712476453138e-01
1.219999999999938467e+00,9.437985726039748169e-01
1.229999999999938476e+00,9.453472915107925534e-01
1.239999999999938485e+00,9.468574543823405909e-01
1.249999999999938494e+00,9.483307751135714447e-01
1.259999999999938503e+00,9.497688635056278361e-01
1.269999999999938511e+00,9.511732329778195272e-01
1.279999999999938520e+00,9.525453076301263478e-01
1.289999999999938529e+00,9.538864287147093002e-01
1.299999999999938538e+00,9.551978605697299951e-01
1.309999999999938547e+00,9.564807960639623019e-01
1.319999999999938556e+00,9.577363615962178889e-01
1.329999999999938565e+00,9.589656216895456886e-01
1.339999999999938574e+00,9.601695832164206523e-01
1.349999999999938582e+00,9.613491992877474246e-01
1.359999999999938591e+00,9.625053728354144855e-01
1.369999999999938600e+00,9.636389599153351027e-01
1.379999999999938609e+00,9.647507727553845669e-01
1.389999999999938618e+00,9.658415825703369206e-01
1.399999999999938627e+00,9.669121221638506958e-01
1.409999999999938636e+00,9.679630883356692417e-01
1.419999999999938645e+00,9.689951441105258967e-01
1.429999999999938654e+00,9.700089208037067090e-01
1.439999999999938662e+00,9.710050199368633894e-01
1.449999999999938671e+00,9.719840150164164028e-01
1.459999999999938680e+00,9.729464531857788812e-01
1.469999999999938689e+00,9.738928567616036425e-01
1.479999999999938698e+00,9.748237246633661979e-01
1.489999999999938707e+00,9.757395337447452022e-01
1.499999999999938716e+00,9.766407400345336054e-01
1.509999999999938725e+00,9.775277798941280905e-01
1.519999999999938733e+00,9.784010710980386438e-01
1.529999999999938742e+00,9.792610138432986666e-01
1.539999999999938751e+00,9.801079916931637603e-01
1.549999999999938760e+00,9.809423724600243588e-01
1.559999999999938769e+00,9.817645090320444856e-01
1.569999999999938778e+00,9.825747401476678800e-01
1.579999999999938787e+00,9.833733911217872325e-01
1.589999999999938796e+00,9.841607745270638530e-01
1.599999999999938805e+00,9.849371908336015391e-01
1.609999999999938813e+00,9.857029290099216245e-01
1.619999999999938822e+00,9.864582670879518123e-01
1.629999999999938831e+00,9.872034726945246863e-01
1.639999999999938840e+00,9.879388035516923905e-01
1.649999999999938849e+00,9.886645079479782217e-01
1.659999999999938858e+00,9.893808251825245703e-01
1.669999999999938867e+00,9.900879859839537556e-01
1.679999999999938876e+00,9.907862129056111966e-01
1.689999999999938884e+00,9.914757206987427907e-01
1.699999999999938893e+00,9.921567166650379077e-01
1.709999999999938902e+00,9.928294009898690486e-01
1.719999999999938911e+00,9.934939670574602921e-01
1.729999999999938920e+00,9.941506017491217317e-01
1.739999999999938929e+00,9.947994857256197143e-01
1.749999999999938938e+00,9.954407936946584323e-01
1.759999999999938947e+00,9.960746946643938005e-01
1.769999999999938955e+00,9.967013521838335999e-01
1.779999999999938964e+00,9.973209245709101500e-01
1.789999999999938973e+00,9.979335651289695797e-01
1.799999999999938982e+00,9.985394223523625934e-01
1.809999999999938991e+00,9.991386401217794422e-01
1.819999999999939000e+00,9.997313578899283959e-01
1.829999999999939009e+00,1.000317710858113163e+00
1.839999999999939018e+00,1.000897830144237499e+00
1.849999999999939027e+00,1.001471842942717183e+00
1.859999999999939035e+00,1.002039872676761201e+00
1.869999999999939044e+00,1.002602039143447366e+00
1.879999999999939053e+00,1.003158458651992824e+00
1.889999999999939062e+00,1.003709244155589486e+00
1.899999999999939071e+00,1.004254505377162321e+00
1.909999999999939080e+00,1.004794348929375358e+00
1.919999999999939089e+00,1.005328878429192496e+00
1.929999999999939098e+00,1.005858194607288425e+00
1.939999999999939106e+00,1.006382395412575015e+00
1.949999999999939115e+00,1.006901576112105179e+00
1.959999999999939124e+00,1.007415829386591577e+00
1.969999999999939133e+00,1.007925245421763760e+00
1.979999999999939142e+00,1.008429911995783357e+00
1.989999999999939151e+00,1.008929914562911589e+00
1.999999999999939160e+00,1.009425336333618972e+00
2.009999999999938947e+00,1.009916258351319041e+00
2.019999999999938733e+00,1.010402759565887543e+00
2.029999999999938520e+00,1.010884916904130071e+00
2.039999999999938307e+00,1.011362805337345572e+00
2.049999999999938094e+00,1.011836497946126290e+00
2.059999999999937881e+00,1.012306065982527592e+00
2.069999999999937668e+00,1.012771578929734462e+00
2.079999999999937454e+00,1.013233104559339681e+00
2.089999999999937241e+00,1.013690708986353162e+00
2.099999999999937028e+00,1.014144456722039012e+00
2.109999999999936815e+00,1.014594410724692031e+00
2.119999999999936602e+00,1.015040632448437119e+00
2.129999999999936389e+00,1.015483181890152853e+00
2.139999999999936175e+00,1.015922117634596944e+00
2.149999999999935962e+00,1.016357496897817070e+00
2.159999999999935749e+00,1.016789375568926124e+00
2.169999999999935536e+00,1.017217808250310496e+00
2.179999999999935323e+00,1.017642848296344882e+00
2.189999999999935110e+00,1.018064547850674240e+00
2.199999999999934897e+00,1.018482957882131723e+00
2.209999999999934683e+00,1.018898128219345223e+00
2.219999999999934470e+00,1.019310107584093128e+00
2.229999999999934257e+00,1.019718943623461715e+00
2.239999999999934044e+00,1.020124682940852567e+00
2.249999999999933831e+00,1.020527371125895089e+00
2.259999999999933618e+00,1.020927052783300315e+00
2.269999999999933404e+00,1.021323771560708638e+00
2.279999999999933191e+00,1.021717570175568301e+00
2.289999999999932978e+00,1.022108490441086426e+00
2.299999999999932765e+00,1.022496573291290511e+00
2.309999999999932552e+00,1.022881858805233080e+00
2.319999999999932339e+00,1.023264386230380074e+00
2.329999999999932125e+00,1.023644194005209673e+00
2.339999999999931912e+00,1.024021319781057482e+00
2.349999999999931699e+00,1.024395800443234306e+00
2.359999999999931486e+00,1.024767672131448482e+00
2.369999999999931273e+00,1.025136970259555858e+00
2.379999999999931060e+00,1.025503729534668063e+00
2.389999999999930846e+00,1.025867983975641051e+00
2.399999999999930633e+00,1.026229766930967013e+00
2.409999999999930420e+00,1.026589111096095630e+00
2.419999999999930207e+00,1.026946048530201772e+00
2.429999999999929994e+00,1.027300610672424952e+00
2.439999999999929781e+00,1.027652828357598302e+00
2.449999999999929567e+00,1.028002731831484606e+00
2.459999999999929354e+00,1.028350350765539822e+00
2.469999999999929141e+00,1.028695714271221195e+00
2.479999999999928928e+00,1.029038850913857273e+00
2.489999999999928715e+00,1.029379788726089595e+00
2.499999999999928502e+00,1.029718555220914711e+00
2.509999999999928288e+00,1.030055177404323619e+00
2.519999999999928075e+00,1.030389681787570844e+00
2.529999999999927862e+00,1.030722094399071365e+00
2.539999999999927649e+00,1.031052440795946712e+00
2.549999999999927436e+00,1.031380746075232002e+00
2.559999999999927223e+00,1.031707034884753460e+00
2.569999999999927009e+00,1.032031331433686194e+00
2.579999999999926796e+00,1.032353659502812659e+00
2.589999999999926583e+00,1.032674042454476027e+00
2.599999999999926370e+00,1.032992503242255999e+00
2.609999999999926157e+00,1.033309064420367518e+00
2.619999999999925944e+00,1.033623748152785904e+00
2.629999999999925731e+00,1.033936576222125314e+00
2.639999999999925517e+00,1.034247570038259623e+00
2.649999999999925304e+00,1.034556750646706158e+00
2.659999999999925091e+00,1.034864138736778294e+00
2.669999999999924878e+00,1.035169754649507556e+00
2.679999999999924665e+00,1.035473618385356120e+00
2.689999999999924452e+00,1.035775749611709484e+00
2.699999999999924238e+00,1.036076167670173964e+00
2.709999999999924025e+00,1.036374891583670799e+00
2.719999999999923812e+00,1.036671940063343067e+00
2.729999999999923599e+00,1.036967331515275426e+00
2.739999999999923386e+00,1.037261084047036874e+00
2.749999999999923173e+00,1.037553215474049217e+00
2.759999999999922959e+00,1.037843743325788548e+00
2.769999999999922746e+00,1.038132684851821530e+00
2.779999999999922533e+00,1.038420057027689358e+00
2.789999999999922320e+00,1.038705876560632069e+00
2.799999999999922107e+00,1.038990159895173182e+00
2.809999999999921894e+00,1.039272923218553357e+00
2.819999999999921680e+00,1.039554182466029042e+00
2.829999999999921467e+00,1.039833953326035454e+00
2.839999999999921254e+00,1.040112251245220554e+00
2.849999999999921041e+00,1.040389091433347790e+00
2.859999999999920828e+00,1.040664488868081827e+00
2.869999999999920615e+00,1.040938458299648151e+00
2.879999999999920401e+00,1.041211014255384093e+00
2.889999999999920188e+00,1.041482171044170846e+00
2.899999999999919975e+00,1.041751942760761995e+00
2.909999999999919762e+00,1.042020343290000595e+00
2.919999999999919549e+00,1.042287386310940089e+00
2.929999999999919336e+00,1.042553085300858440e+00
2.939999999999919122e+00,1.042817453539180539e+00
2.949999999999918909e+00,1.043080504111302265e+00
2.959999999999918696e+00,1.043342249912328157e+00
2.969999999999918483e+00,1.043602703650714725e+00
2.979999999999918270e+00,1.043861877851831599e+00
2.989999999999918057e+00,1.044119784861435640e+00
2.999999999999917843e+00,1.044376436849066003e+00
3.009999999999917630e+00,1.044631845811357262e+00
3.019999999999917417e+00,1.044886023575278822e+00
3.029999999999917204e+00,1.045138981801295053e+00
3.039999999999916991e+00,1.045390731986457267e+00
3.049999999999916778e+00,1.045641285467420412e+00
3.059999999999916565e+00,1.045890653423393157e+00
3.069999999999916351e+00,1.046138846879021589e+00
3.079999999999916138e+00,1.046385876707203622e+00
3.089999999999915925e+00,1.046631753631846351e+00
3.099999999999915712e+00,1.046876488230555680e+00
3.109999999999915499e+00,1.047120090937267101e+00
3.119999999999915286e+00,1.047362572044820972e+00
3.129999999999915072e+00,1.047603941707476949e+00
3.139999999999914859e+00,1.047844209943375571e+00
3.149999999999914646e+00,1.048083386636943670e+00
3.159999999999914433e+00,1.048321481541248268e+00
3.169999999999914220e+00,1.048558504280300507e+00
3.179999999999914007e+00,1.048794464351305855e+00
3.189999999999913793e+00,1.049029371126869448e+00
3.199999999999913580e+00,1.049263233857152366e+00
3.209999999999913367e+00,1.049496061671981062e+00
3.219999999999913154e+00,1.049727863582913923e+00
3.229999999999912941e+00,1.049958648485260770e+00
3.239999999999912728e+00,1.050188425160062389e+00
3.249999999999912514e+00,1.050417202276028306e+00
3.259999999999912301e+00,1.050644988391430390e+00
3.269999999999912088e+00,1.050871791955962697e+00
3.279999999999911875e+00,1.051097621312555352e+00
3.289999999999911662e+00,1.051322484699158899e+00
3.299999999999911449e+00,1.051546390250483798e+00
3.309999999999911235e+00,1.051769345999711724e+00
3.319999999999911022e+00,1.051991359880165344e+00
3.329999999999910809e+00,1.052212439726947446e+00
3.339999999999910596e+00,1.052432593278546769e+00
3.349999999999910383e+00,1.052651828178409854e+00
3.359999999999910170e+00,1.052870151976482260e+00
3.369999999999909956e+00,1.053087572130719352e+00
3.379999999999909743e+00,1.053304096008563562e+00
3.389999999999909530e+00,1.053519730888397676e+00
3.399999999999909317e+00,1.053734483960964807e+00
3.409999999999909104e+00,1.053948362330761279e+00
3.419999999999908891e+00,1.054161373017403314e+00
3.429999999999908677e+00,1.054373522956966625e+00
3.439999999999908464e+00,1.054584819003297813e+00
3.449999999999908251e+00,1.054795267929303115e+00
3.459999999999908038e+00,1.055004876428208949e+00
3.469999999999907825e+00,1.055213651114803586e+00
3.479999999999907612e+00,1.055421598526646632e+00
3.489999999999907399e+00,1.055628725125262513e+00
3.499999999999907185e+00,1.055835037297309098e+00
3.509999999999906972e+00,1.056040541355721674e+00
3.519999999999906759e+00,1.056245243540836931e+00
3.529999999999906546e+00,1.056449150021499195e+00
3.539999999999906333e+00,1.056652266896137782e+00
3.549999999999906120e+00,1.056854600193832150e+00
3.559999999999905906e+00,1.057056155875352843e+00
3.569999999999905693e+00,1.057256939834182674e+00
3.579999999999905480e+00,1.057456957897523031e+00
3.589999999999905267e+00,1.057656215827276203e+00
3.599999999999905054e+00,1.057854719321013715e+00
3.609999999999904841e+00,1.058052474012924682e+00
3.619999999999904627e+00,1.058249485474748175e+00
3.629999999999904414e+00,1.058445759216687376e+00
3.639999999999904201e+00,1.058641300688307973e+00
3.649999999999903988e+00,1.058836115279420120e+00
3.659999999999903775e+00,1.059030208320943744e+00
3.669999999999903562e+00,1.059223585085760089e+00
3.679999999999903348e+00,1.059416250789545488e+00
3.689999999999903135e+00,1.059608210591593158e+00
3.699999999999902922e+00,1.059799469595617438e+00
3.709999999999902709e+00,1.059990032850546271e+00
3.719999999999902496e+00,1.060179905351297469e+00
3.729999999999902283e+00,1.060369092039543881e+00
3.739999999999902069e+00,1.060557597804462793e+00
3.749999999999901856e+00,1.060745427483472447e+00
3.759999999999901643e+00,1.060932585862958799e+00
3.769999999999901430e+00,1.061119077678984501e+00
3.779999999999901217e+00,1.061304907617990567e+00
3.789999999999901004e+00,1.061490080317482265e+00
3.799999999999900790e+00,1.061674600366705468e+00
3.809999999999900577e+00,1.061858472307310786e+00
3.819999999999900364e+00,1.062041700634006380e+00
3.829999999999900151e+00,1.062224289795198118e+00
3.839999999999899938e+00,1.062406244193622618e+00
3.849999999999899725e+00,1.062587568186965647e+00
3.859999999999899511e+00,1.062768266088470970e+00
3.869999999999899298e+00,1.062948342167543192e+00
3.879999999999899085e+00,1.063127800650332855e+00
3.889999999999898872e+00,1.063306645720318189e+00
3.899999999999898659e+00,1.063484881518875547e+00
3.909999999999898446e+00,1.063662512145838290e+00
3.919999999999898233e+00,1.063839541660048349e+00
3.929999999999898019e+00,1.064015974079899562e+00
3.939999999999897806e+00,1.064191813383868146e+00
3.949999999999897593e+00,1.064367063511040934e+00
3.959999999999897380e+00,1.064541728361627859e+00
3.969999999999897167e+00,1.064715811797471545e+00
3.979999999999896954e+00,1.064889317642545796e+00
3.989999999999896740e+00,1.065062249683446094e+00
3.999999999999896527e+00,1.065234611669875431e+00
4.009999999999896758e+00,1.065406407315117043e+00
4.019999999999896545e+00,1.065577640296504258e+00
4.029999999999896332e+00,1.065748314255879681e+00
4.039999999999896119e+00,1.065918432800049942e+00
4.049999999999895905e+00,1.066087999501229788e+00
4.059999999999895692e+00,1.066257017897481951e+00
4.069999999999895479e+00,1.066425491493151023e+00
4.079999999999895266e+00,1.066593423759284898e+00
4.089999999999895053e+00,1.066760818134055322e+00
4.099999999999894840e+00,1.066927678023171788e+00
4.109999999999894627e+00,1.067094006800284323e+00
4.119999999999894413e+00,1.067259807807382721e+00
4.129999999999894200e+00,1.067425084355192677e+00
4.139999999999893987e+00,1.067589839723560363e+00
4.149999999999893774e+00,1.067754077161834125e+00
4.159999999999893561e+00,1.067917799889240404e+00
4.169999999999893348e+00,1.068081011095252553e+00
4.179999999999893134e+00,1.068243713939954986e+00
4.189999999999892921e+00,1.068405911554402232e+00
4.199999999999892708e+00,1.068567607040970646e+00
4.209999999999892495e+00,1.068728803473707467e+00
4.219999999999892282e+00,1.068889503898672766e+00
4.229999999999892069e+00,1.069049711334276287e+00
4.239999999999891855e+00,1.069209428771608961e+00
4.249999999999891642e+00,1.069368659174772862e+00
4.259999999999891429e+00,1.069527405481201399e+00
4.269999999999891216e+00,1.069685670601977279e+00
4.279999999999891003e+00,1.069843457422145372e+00
4.289999999999890790e+00,1.070000768801021795e+00
4.299999999999890576e+00,1.070157607572496783e+00
4.309999999999890363e+00,1.070313976545334445e+00
4.319999999999890150e+00,1.070469878503468752e+00
4.329999999999889937e+00,1.070625316206291089e+00
4.339999999999889724e+00,1.070780292388940680e+00
4.349999999999889511e+00,1.070934809762583262e+00
4.359999999999889297e+00,1.071088871014692190e+00
4.369999999999889084e+00,1.071242478809320664e+00
4.379999999999888871e+00,1.071395635787372180e+00
4.389999999999888658e+00,1.071548344566867872e+00
4.399999999999888445e+00,1.071700607743208966e+00
4.409999999999888232e+00,1.071852427889433246e+00
4.419999999999888018e+00,1.072003807556474841e+00
4.429999999999887805e+00,1.072154749273409813e+00
4.439999999999887592e+00,1.072305255547709724e+00
4.449999999999887379e+00,1.072455328865482560e+00
4.459999999999887166e+00,1.072604971691715425e+00
4.469999999999886953e+00,1.072754186470510351e+00
4.479999999999886739e+00,1.072902975625321220e+00
4.489999999999886526e+00,1.073051341559182692e+00
4.499999999999886313e+00,1.073199286654939133e+00
4.509999999999886100e+00,1.073346813275468881e+00
4.519999999999885887e+00,1.073493923763906066e+00
4.529999999999885674e+00,1.073640620443858440e+00
4.539999999999885461e+00,1.073786905619624088e+00
4.549999999999885247e+00,1.073932781576403483e+00
4.559999999999885034e+00,1.074078250580508653e+00
4.569999999999884821e+00,1.074223314879569902e+00
4.579999999999884608e+00,1.074367976702740535e+00
4.589999999999884395e+00,1.074512238260898922e+00
4.599999999999884182e+00,1.074656101746844117e+00
4.609999999999883968e+00,1.074799569335494365e+00
4.619999999999883755e+00,1.074942643184078728e+00
4.629999999999883542e+00,1.075085325432329375e+00
4.639999999999883329e+00,1.075227618202666768e+00
4.649999999999883116e+00,1.075369523600387955e+00
4.659999999999882903e+00,1.075511043713848425e+00
4.669999999999882689e+00,1.075652180614642850e+00
4.679999999999882476e+00,1.075792936357783169e+00
4.689999999999882263e+00,1.075933312981874668e+00
4.699999999999882050e+00,1.076073312509288948e+00
4.709999999999881837e+00,1.076212936946336463e+00
4.719999999999881624e+00,1.076352188283435263e+00
4.729999999999881410e+00,1.076491068495275094e+00
4.739999999999881197e+00,1.076629579540986370e+00
4.749999999999880984e+00,1.076767723364299822e+00
4.759999999999880771e+00,1.076905501893706818e+00
4.769999999999880558e+00,1.077042917042620784e+00
4.779999999999880345e+00,1.077179970709527757e+00
4.789999999999880131e+00,1.077316664778146693e+00
4.799999999999879918e+00,1.077453001117577802e+00
4.809999999999879705e+00,1.077588981582454863e+00
4.819999999999879492e+00,1.077724608013092000e+00
4.829999999999879279e+00,1.077859882235631339e+00
4.839999999999879066e+00,1.077994806062187783e+00
4.849999999999878852e+00,1.078129381290990674e+00
4.859999999999878639e+00,1.078263609706525905e+00
4.869999999999878426e+00,1.078397493079674696e+00
4.879999999999878213e+00,1.078531033167851483e+00
4.889999999999878000e+00,1.078664231715138255e+00
4.899999999999877787e+00,1.078797090452419782e+00
4.909999999999877573e+00,1.078929611097516617e+00
4.919999999999877360e+00,1.079061795355314546e+00
4.929999999999877147e+00,1.079193644917893602e+00
4.939999999999876934e+00,1.079325161464656402e+00
4.949999999999876721e+00,1.079456346662453825e+00
4.959999999999876508e+00,1.079587202165708915e+00
4.969999999999876295e+00,1.079717729616539890e+00
4.979999999999876081e+00,1.079847930644881826e+00
4.989999999999875868e+00,1.079977806868606338e+00
4.999999999999875655e+00,1.080107359893639263e+00

